FaiRR: Faithful and Robust Deductive Reasoning over Natural Language

Transformers have been shown to be able to perform deductive reasoning on a logical rulebase containing rules and statements written in natural language. Recent works show that such models can also produce the reasoning steps (i.e., the proof graph) that emulate the model's logical reasoning process. Currently, these black-box models generate both the proof graph and intermediate inferences within the same model and thus may be unfaithful. In this work, we frame the deductive logical reasoning task by defining three modular components: rule selection, fact selection, and knowledge composition. The rule and fact selection steps select the candidate rule and facts to be used and then the knowledge composition combines them to generate new inferences. This ensures model faithfulness by assured causal relation from the proof step to the inference reasoning. To test our framework, we propose FaiRR (Faithful and Robust Reasoner) where the above three components are independently modeled by transformers. We observe that FaiRR is robust to novel language perturbations, and is faster at inference than previous works on existing reasoning datasets. Additionally, in contrast to black-box generative models, the errors made by FaiRR are more interpretable due to the modular approach.

==> figures/document.json <==
{"_class":"document","do_objectID":"E6455500-CC7E-4C6C-9914-E15FAE202160","assets":{"_class":"assetCollection","colorAssets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[],"colors":[],"gradients":[]},"colorSpace":0,"currentPageIndex":0,"foreignLayerStyles":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/2BBBADAB-0D56-4B73-AF17-4D3ED679C3D8"}]}

==> figures/meta.json <==
{"commit":"a2e30aef259be5c485eab715facbe2ce37d36013","pagesAndArtboards":{"2BBBADAB-0D56-4B73-AF17-4D3ED679C3D8":{"name":"Page 1","artboards":{}}},"version":119,"fonts":["Courier-Bold"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":0,"variant":"NONAPPSTORE","created":{"commit":"a2e30aef259be5c485eab715facbe2ce37d36013","appVersion":"55.2","build":78181,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":119,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.78181"],"appVersion":"55.2","build":78181}

==> figures/pages/2BBBADAB-0D56-4B73-AF17-4D3ED679C3D8.json <==
{"_class":"page","do_objectID":"2BBBADAB-0D56-4B73-AF17-4D3ED679C3D8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"BE234046-1F0F-4906-A288-8F82BBB90551","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":482,"width":480,"x":391,"y":200},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"96E0A66D-21AE-45D4-97E8-28FD126BD62B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":460,"x":10,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9340572633605072,"green":0.6486214189505707,"red":0.5881641830223193},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"DEDB51AE-6139-4700-BAA7-B65E86CF194F","booleanOperation":0,"exportOptions":{"_class":"exportOptions","do_objectID":"63FF000E-5140-48FC-9208-B262031365F7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DB9A1A15-46FD-4FC0-BA2E-85FD404F59A4","constrainProportions":false,"height":26,"width":51,"x":18,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D2FAE3EC-606A-4A37-9A88-77CD33B6CC0F","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.5,"blue":0.8145644722181037,"green":0.8257490517436594,"red":0.6742184756479739},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"1541624A-5D86-46D4-85B4-69CD5491E235","booleanOperation":0,"exportOptions":{"_class":"exportOptions","do_objectID":"39E717F4-6E63-43D8-B0F9-78B74A65BD9C","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F096E4A3-202E-4389-BE6B-FB186A1A171F","constrainProportions":false,"height":26,"width":51,"x":238,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA4CEE1B-289F-435C-8D07-AC96A8B0D789","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.5,"blue":0.8145644722181037,"green":0.8257490517436594,"red":0.6742184756479739},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8370CC1B-3296-4E5F-982C-500E87C97B37","booleanOperation":0,"exportOptions":{"_class":"exportOptions","do_objectID":"895DC26C-5D9B-4225-9D4F-59E4EE98CBB0","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CC1A3A1C-9301-4C96-BFFA-52098451082F","constrainProportions":false,"height":26,"width":51,"x":325,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"906D20E4-C386-496E-B9AF-44B4A37598F8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.5,"blue":0.8145644722181037,"green":0.8257490517436594,"red":0.6742184756479739},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E46E53A9-2735-4698-ACB1-A1B807CC51EC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":455,"x":13,"y":2},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"[CLS] s [SEP] f1 f2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"[CLS] s [SEP] f1 f2 f3 [SEP] r1 [SEP] r2 [SEP]","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":15,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":16,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":18,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":19,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":21,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":22,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":30,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":31,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":39,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":40,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 4}, {436, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"E9D2136E-AD98-41C4-94A3-5C1E0B6D9CFF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0C96D45E-A578-40DB-809E-D295D438FDA7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5FC898D0-3033-41BB-8A32-DF4E8F642252","constrainProportions":false,"height":26,"width":60,"x":209,"y":115},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5881641830223193,"green":0.6344030997046022,"red":0.9340572633605072},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"86726CF3-771F-4585-A180-E07937EC9E19","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":20,"x":209,"y":115},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.7519180986046267,"green":0.8257490517436594,"red":0.6742184756479739},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"951E56AF-C862-4B0E-A1A4-71250C68B235","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3718F99C-A65E-43AC-A329-BD174733B80A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"ACA216EE-4851-411F-B0C4-B1DF81A590F6","constrainProportions":false,"height":19,"width":60,"x":209,"y":118},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"0 1 0","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F02093CE-B81A-473A-8229-E33B93C557F7","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"B4F8BA2F-501C-4D46-9783-9F228078FB9D","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"0 1 0","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 4}, {48, 12}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"B87A0251-64F4-4332-9AE5-3522EE9B5E92","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":203,"x":139,"y":55},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D8F72E55-50AA-4B0D-924C-DC6013D7B6E4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":203,"x":139,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rule Selector","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Rule Selector","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 7}, {187, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"770FF816-5CC1-4A3C-B0C7-F9E720B2DE86","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":1,"x":240,"y":26},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999978, 0}","curveMode":1,"curveTo":"{0.49999999999999978, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999978, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999978, 0}","curveMode":1,"curveTo":"{0.49999999999999978, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99999999999999911}"}]},{"_class":"shapePath","do_objectID":"48839B10-2AEC-4A8A-8081-8776AE1E1129","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4D404EC0-A17E-485A-B3F3-99692AE8228C","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0D7A327E-B97C-4934-BBF3-31CE0826A936","constrainProportions":false,"height":20,"width":1,"x":240,"y":95},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"03789C67-D4B3-4522-BBA1-C702E5B696E1","borderOptions":{"_class":"borderOptions","do_objectID":"831B9A4A-06E2-40DF-B5D9-E6D017AA42AB","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.099999999999999978}","curveMode":1,"curveTo":"{0.5, -0.099999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.099999999999999978}","curveMode":1,"curveTo":"{0.5, -0.099999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"rectangle","do_objectID":"EA76B1C6-CFE5-457E-AFAB-D5D7DDA76139","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"43B80E98-AC44-4825-9C8F-0FE810C37416","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9309313E-3955-4201-9DAD-93DEAA6A5E24","constrainProportions":false,"height":26,"width":480,"x":0,"y":170},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EA11233D-0ABC-44CC-BD19-EEE18573DEEA","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9340572633605072,"green":0.6486214189505707,"red":0.5881641830223193},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0E069DBA-0C58-4CC0-AA18-5C18F4591D43","booleanOperation":0,"exportOptions":{"_class":"exportOptions","do_objectID":"6D161371-2661-4F9A-AD91-B4E11D31337E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D3A61E6B-997B-4D30-B94C-F241A7DDB2B5","constrainProportions":false,"height":26,"width":51,"x":168,"y":170},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AB968603-26BD-4A3B-8C7D-3FDECEFF3034","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.5,"blue":0.8145644722181037,"green":0.8257490517436594,"red":0.6742184756479739},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"3CFDBB9A-5729-497D-B566-060D97303E9B","booleanOperation":0,"exportOptions":{"_class":"exportOptions","do_objectID":"1BE1D47B-75BB-463D-9E21-86A0AD2DAEAA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"927BF1AE-AD9E-40DB-9580-FB0DE87C126B","constrainProportions":false,"height":26,"width":51,"x":255,"y":170},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9ED2E1CA-691F-4763-B8F6-AD61D1C637A7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.5,"blue":0.8145644722181037,"green":0.8257490517436594,"red":0.6742184756479739},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"3D49BBB8-2FA8-443D-B059-AE9B3761F327","booleanOperation":0,"exportOptions":{"_class":"exportOptions","do_objectID":"574C4498-71CE-4F5E-89E2-7F38A3341E7C","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"579D5517-9D6E-4BA3-8BB6-A3572BE6D36C","constrainProportions":false,"height":26,"width":51,"x":341,"y":170},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B7DEF219-34D6-4802-AE17-0A4E7E44E1C3","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":0.5,"blue":0.8145644722181037,"green":0.8257490517436594,"red":0.6742184756479739},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"DC15BD04-520C-4584-BACF-B6EE265664C7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"818FA53B-627F-4440-94EB-C04399DE3294","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"14962D09-7603-4F3A-B3F3-C1769AD979F1","constrainProportions":false,"height":26,"width":476,"x":4,"y":172},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"[CLS] s [SEP] r1 [SE","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1163142F-C2A9-4A18-86A6-B85AFD10DC03","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"43C68A28-F318-4E23-9950-F7350CA7B29C","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"[CLS] s [SEP] r1 [SEP] f1 [SEP] f2 [SEP] f3 [SEP]","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":15,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":16,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":24,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":25,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":33,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":34,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":42,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":43,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 4}, {464, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"6E5F7CF9-5891-42FF-81AF-AE06674417D1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A55DF7B0-8107-42E6-BDE9-0CE85E879D64","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6D07C01B-D2E3-4EA8-9236-413B32AA30AA","constrainProportions":false,"height":26,"width":60,"x":209,"y":285},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A0599298-E1AB-41FE-9516-0FC4952F994A","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5881641830223193,"green":0.6344030997046022,"red":0.9340572633605072},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A0A17175-2273-48B3-8B18-EEAB6521739D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"86853B70-F005-45FE-9AF8-B1F68ED33DB3","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EC9F297E-EEC1-4D64-BE8D-22F0394D3312","constrainProportions":false,"height":19,"width":60,"x":209,"y":288},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"1 1 0","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD2F7968-021B-4B6F-8F59-812A5EA462C5","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1E8914D8-8E9C-4D7B-AC90-2758E6D238F3","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"1 1 0","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{7, 4}, {47, 12}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"A426BE45-AFA5-44D7-B9D1-3FB0868A3F13","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"88BCF979-A995-4A80-83B4-87D54AE3AB3E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CCCFF79F-9B9E-47AD-A387-96AE5EC57035","constrainProportions":false,"height":40,"width":203,"x":139,"y":225},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F1B936DD-BCD5-4A84-A694-EDE4D1DB0FB1","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E2991E2F-9244-4938-8AF5-13C1D1CC9B5F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5F3B24A7-DFD5-4369-B684-7FFD57F23EF7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DE784166-AF7C-4EA4-AF1B-5F71899865E0","constrainProportions":false,"height":29,"width":203,"x":139,"y":230},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Selector","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"498136E5-25FA-4206-AC7B-7FA298CFC152","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D71EE0CC-E8CE-4E4E-B1B0-5AE47FA2E544","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Fact Selector","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 7}, {187, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"AB4EE441-3CE0-48B4-A067-A7C2CF2E1A1E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D1B04491-7AD0-40C5-931C-06E6DE1A406F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"29545F95-AAEA-4C2E-8A24-6BCB02021845","constrainProportions":false,"height":29,"width":1,"x":240,"y":196},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"475F85F6-FBFC-4107-A2A1-B5BC5224D527","borderOptions":{"_class":"borderOptions","do_objectID":"41C0D9E1-5C27-4343-8595-E0CB5DDC7478","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999978, 0}","curveMode":1,"curveTo":"{0.49999999999999978, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999978, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999978, 0}","curveMode":1,"curveTo":"{0.49999999999999978, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99999999999999911}"}]},{"_class":"shapePath","do_objectID":"542B267B-670A-4A51-9254-F894DDF8629D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BE56ABB7-B5D8-4B5E-A40F-EE20A8FB28DF","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1751786C-4E2F-42EE-A0E8-165E11245B31","constrainProportions":false,"height":20,"width":1,"x":240,"y":265},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DB5590DA-1BAE-4628-B470-77A14C00A689","borderOptions":{"_class":"borderOptions","do_objectID":"B2FC4689-B021-4AC1-BB47-AA88C4A83E80","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.099999999999999978}","curveMode":1,"curveTo":"{0.5, -0.099999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.099999999999999978}","curveMode":1,"curveTo":"{0.5, -0.099999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"rectangle","do_objectID":"41F74EFD-95DA-4C02-A6EC-F595819A6320","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BCD6A8C8-8EAE-4049-9815-2BEB9E0E51A4","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E34D0384-8B9B-45B8-BE6E-B76B2FF72BC6","constrainProportions":false,"height":26,"width":142,"x":169,"y":342},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6DF30D99-FB71-4E30-9AAD-EBC66FC77CE4","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9340572633605072,"green":0.6486214189505707,"red":0.5881641830223193},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B97040A9-9220-40CC-ABC4-1B4207D80AF8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"91C697C6-A755-4F9F-9E43-74C22E625615","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0340C17D-105C-4E97-AA51-696ADAE843FB","constrainProportions":false,"height":26,"width":138,"x":173,"y":344},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"f1 f2 r1 <eos>","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FD30062-1A62-442B-901A-0039DDED168D","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"FB1BF954-7109-4519-98B4-53B2A5AAB9D1","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"f1 f2 r1 <eos>","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":2,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":4,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":5,"length":2,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":7,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":8,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{3, 4}, {133, 12}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"C8F8D4F4-ACFD-43D5-B971-8D32DD215C9A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8E12EC3A-029E-440A-8A20-0308ACD688B5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B522BDAF-DBAB-44A3-B5A9-2705FB4F9B6F","constrainProportions":false,"height":26,"width":60,"x":209,"y":455},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9EDEA4F2-E6BC-48B9-B0F5-D262CB2BC20C","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5881641830223193,"green":0.6344030997046022,"red":0.9340572633605072},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D9066156-6E1E-452B-A35A-435FAF7071C5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7575039A-595E-4CEB-A9EC-CAC01B3F4BF5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7A39DA56-A593-4DD8-B390-293F4D587D43","constrainProportions":false,"height":27,"width":36,"x":222,"y":455},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"c1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1BF67DAA-BECB-42C5-B69A-3610981086C1","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"933D9399-0F32-4C8B-A5E1-8DE9274D0369","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"c1","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"baselineOffset":-1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":16}},"NSSuperScript":-1,"textStyleVerticalAlignmentKey":0,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 4}, {18, 12}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"960A25BA-A543-481D-874F-B57EC7F13A53","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5CCBEE73-0FC7-4B91-9876-567AEC06B35D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C189AF74-2912-42BB-B933-4A0462619B56","constrainProportions":false,"height":40,"width":267,"x":109,"y":395},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E79FC890-273E-4CF3-B1ED-A7315135EBD2","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2DFDF6B9-F699-4D3D-AA3E-D88B3013B5A3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D41E92B8-0282-4840-B323-185C4CC8F2CD","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9A5054C3-C6F8-4040-84E7-5256CA1A9F62","constrainProportions":false,"height":29,"width":267,"x":109,"y":400},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Knowledge Composer","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED08A30C-B25D-45AF-99D5-D6A790C9EF0E","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"083DE0D5-9751-4835-968D-2E0F157202E1","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Knowledge Composer","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{4, 7}, {259, 21}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"443748CC-B767-43BC-AE48-4DE3480EF8F6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"ED14927D-E448-4BA4-9264-550FCA6D8ED7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C939D706-43BF-4E5B-AEBB-048B695C77DB","constrainProportions":false,"height":27,"width":1,"x":240,"y":368},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ED07F9AD-7494-4342-9E39-565BBF662C5A","borderOptions":{"_class":"borderOptions","do_objectID":"1EB6F9A3-92BC-4A26-9917-4DC253729361","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999978, -0.074074074074074098}","curveMode":1,"curveTo":"{0.49999999999999978, -0.074074074074074098}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999978, -0.074074074074074098}","curveMode":1,"curveTo":"{0.49999999999999978, -0.074074074074074098}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99999999999999922}"}]},{"_class":"shapePath","do_objectID":"AACF7218-415E-4FAC-9BBD-253D21DD532A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"76A791F4-3C55-4504-BA64-2A14CC8CE725","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"74C51389-EFCA-4707-96C2-983AEF4C847B","constrainProportions":false,"height":20,"width":1,"x":240,"y":435},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B110C528-1DD3-429C-8B2B-5E64A6EC2061","borderOptions":{"_class":"borderOptions","do_objectID":"2DB94216-27D8-4F71-99A3-B01F09894B80","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.099999999999999978}","curveMode":1,"curveTo":"{0.5, -0.099999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, -0.099999999999999978}","curveMode":1,"curveTo":"{0.5, -0.099999999999999978}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]}]}],"grid":{"_class":"simpleGrid","isEnabled":true,"gridSize":20,"thickGridTimes":10},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"layout":{"_class":"layoutGrid","isEnabled":false,"columnWidth":60,"drawHorizontal":false,"drawHorizontalLines":false,"drawVertical":true,"gutterHeight":12,"gutterWidth":20,"guttersOutside":true,"horizontalOffset":0,"numberOfColumns":12,"rowHeightMultiplication":5,"totalWidth":960},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/962B53F9-2908-4E78-B2EB-F8800D3F3B60.json <==
{"_class":"page","do_objectID":"962B53F9-2908-4E78-B2EB-F8800D3F3B60","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"DD6CC381-C10B-453D-A343-6A4A23530B7A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":680,"width":459,"x":189,"y":191},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"FE1FEB22-EDE1-4F63-92A4-B1488E477569","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":295,"width":451,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9294758217632454,"green":0.9294758217632454,"red":0.9315265157948369},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"B8C35FF1-E2E1-49A2-9915-8AE43C4F0D90","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"30D1992E-E662-4C20-9874-AC7C6A66756F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C4A72B0D-46B2-4A9E-B55E-D6A2155B2A08","constrainProportions":false,"height":370,"width":451,"x":0,"y":310},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2EA6B763-EBCC-4027-A113-0079E0D9237E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9294758217632454,"green":0.9294758217632454,"red":0.9315265157948369},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"4A9B1F83-23CC-4D59-B36C-232E4F517064","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":412,"x":20,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8694435893625453,"green":0.7459936550344122,"red":0.7274818241796378},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"A31C759D-919A-4039-857E-272F816F8DD6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D7CFBF62-0802-40BD-A856-2AEC127A1722","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E7D7C65D-E80D-493E-AD6D-0D50FCCC4EFA","constrainProportions":false,"height":114,"width":412,"x":20,"y":135},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8750D403-D3A7-4374-895C-D0C1B0765C0F","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6310441031896654,"green":0.8266438420751269,"red":0.8537566696388134},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"5DDC24F9-EEBB-476B-AFDB-6B11FEF8009E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5E8D4E18-AAC0-4E0A-B96E-559E79B730C7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A02FBAC7-09C6-4891-B8C4-0287D3C277B8","constrainProportions":false,"height":28,"width":412,"x":20,"y":256},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF86BBA4-564C-45BF-81EF-F23CA05DD5CF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6633160887589594,"green":0.7161988847196042,"red":0.9126153475996377},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3FA09E13-7497-4962-A4C6-4EF4EA3A8792","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":261,"width":405,"x":27,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fact1: Charlie is bl","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"fact1: Charlie is blue.\nfact2: Charlie is round.\nfact3: Erin is kind.\nfact4: Dave is round.\n\nrule1: If someone is blue then they are kind.\nrule2: Round, kind people are white.","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":7,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":23,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":31,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":48,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":56,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":69,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":77,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":91,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":92,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":6}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":93,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":100,"length":38,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":138,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":146,"length":29,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 6}, {359, 228}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"text","do_objectID":"C7E632A0-76A5-4B75-BB23-1E9603EB0015","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"94B6106D-9B86-4CE5-AE52-28349F1F98DB","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6812EE11-2901-46F7-BC00-90BD750BEFE8","constrainProportions":false,"height":38,"width":412,"x":27,"y":257},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"statement: Charlie i","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DD6EC92-C2A6-4EE2-AB13-00AF953A22AE","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"DBC42BD9-87CF-4FAC-AB0E-0A27BAA1A255","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"statement: Charlie is white.","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":11,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 6}, {398, 18}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"text","do_objectID":"BD838C53-4ED2-48D0-90A5-A29CAD631970","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"414AE654-FAA7-45D1-B30C-3EABC733EB90","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0FAC39B5-364A-4D0F-BDA1-05BE08CC2C3E","constrainProportions":false,"height":112,"width":351,"x":108,"y":355},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc1: Charlie is ki","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD72484F-0D35-4C64-861D-45935F7FFEAE","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"E21B9108-816D-4DA9-9B2B-83EC154755BA","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc1: Charlie is kind.\nconc2: Charlie is white.","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":7,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":24,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":29,"length":19,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 6}, {340, 47}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"353F2FAD-B077-4420-AFAE-9622CD1B31B1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":80,"x":11,"y":329},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C8B3FAB0-92B1-49D2-9649-76B717F251C4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":73,"x":14,"y":333},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fact1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"fact1","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {68, 17}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"rectangle","do_objectID":"C9B803C2-1EC9-4CB2-9592-5D6D26AE56EB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A52413C9-C677-4E8A-BC8F-BF36571325EE","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"073F2DED-292B-4A84-AC31-F4C1175233AE","constrainProportions":false,"height":40,"width":80,"x":11,"y":399},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA5F50B0-552D-48C1-BFC6-9CC2E596B376","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6018D5A0-BDB0-407E-AF3A-1ED3AB866BFC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"49E2F745-3B4E-4899-AD04-FEBD0B92F595","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6B1503A2-DF6D-4EE8-8BBD-4ABD39225507","constrainProportions":false,"height":29,"width":73,"x":14,"y":403},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rule1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D4879EA-A704-4324-9DA4-D6872DA9BCE5","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"643BE690-A862-4AB9-8DA1-C60A487B68DF","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"rule1","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {69, 17}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"rectangle","do_objectID":"F39ED569-4E96-49B9-A7E1-13C16DD935E9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D98594BC-77F9-4411-9742-3187FDEBEB8F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"119967D6-F54E-466C-8A8E-36AFC229F455","constrainProportions":false,"height":40,"width":80,"x":131,"y":469},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4D1F871E-380D-4555-B20A-BC4CFC11CE25","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"542953BE-037F-42AD-8095-DA2CB6B548CC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3BC192AA-8230-4739-9528-55616B0EE184","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"884904B3-715B-4753-B2BC-8E25B6EA5173","constrainProportions":false,"height":29,"width":73,"x":134,"y":473},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fact2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7CF5D120-2CA3-4E2A-8C67-4F0C3A1ABB06","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"0B1DA76D-9B0A-4571-BEC2-6C29DBFFB4D4","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"fact2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {68, 17}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"rectangle","do_objectID":"BE29F583-CF5F-45A7-B61C-EBCB68C1EAB3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EC5D2678-5C5B-4964-8CC9-9AD68D0F57FA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"22E98551-F354-433C-8EAD-0408AE9926F9","constrainProportions":false,"height":40,"width":80,"x":11,"y":469},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2BEB6BC4-84D2-4881-ADBE-F7E4531BDE1A","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"B867E2FE-B13E-46D0-AA9B-84E3D94DF9D8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F601BD53-7A07-4D04-8007-5F59274E246E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8E47E9ED-0547-4C36-AB80-58CED8C9FA9D","constrainProportions":false,"height":29,"width":73,"x":14,"y":473},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1023AD71-F0E9-4F33-9343-11FAC0C2677C","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"942C7A8D-8582-4390-A3A2-FAD72C321E3D","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc1","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {69, 17}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"rectangle","do_objectID":"D2F02381-6064-46C8-9CDD-CD54020BE15A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"32C5A581-4E7A-467C-A7CE-A996DC5A45B9","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"38404793-0383-406F-958E-28503FB190B6","constrainProportions":false,"height":40,"width":80,"x":71,"y":549.9999999999999},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A230DB2C-2B44-4ACB-95B9-CA9C9A79BA53","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"325C2B5F-17DD-4E64-8900-B992CF760087","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BC4D4466-2857-4A62-BE86-2F6865760A2F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3F6EB799-6830-4D7A-B74F-66275D36551D","constrainProportions":false,"height":29,"width":73,"x":73,"y":553.9999999999998},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rule2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0915D7A6-0772-452A-BC62-9D2D1C7E0F9C","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"922EF9C0-AA91-4201-9D22-A28D26CD2901","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"rule2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {69, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"C9DAEC9E-2CD4-4A2D-9952-E0D4707E4269","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F17E9989-AC98-4515-B526-8A522BA1AB41","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0CAAEE1F-77A8-427D-954C-3E6AB053C816","constrainProportions":false,"height":40,"width":80,"x":71,"y":619.9999999999999},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD735AF9-ADD9-496B-ADC0-5FBE9CA098FA","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"5431F51D-4725-4156-BE9F-B81690C17F30","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"825EC298-0750-4348-A1E8-DF46A64E2DDE","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"957650B6-FABC-4712-8FB7-3E0EBC3F9823","constrainProportions":false,"height":29,"width":73,"x":73,"y":623.9999999999998},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"68595710-5582-4505-A96D-6CC58DD4EE38","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"48C6F53E-774E-44E9-956A-A9FFBB16A06E","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {69, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"CF73FD8A-ED1C-4261-B989-48883C86608F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":30,"width":2,"x":50,"y":369},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"0B7A8D6D-194C-4C72-ADDB-0FCCDFCB40B3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2983D4FD-8643-4EDF-9375-4B9B8358D827","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6AC8037F-54D9-45CC-90D0-D0C2A5D98EA4","constrainProportions":false,"height":30,"width":2,"x":50,"y":439},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5348EF47-21B0-4455-9B7F-5B54140D3F19","borderOptions":{"_class":"borderOptions","do_objectID":"D5079406-E7EB-4BDA-A1A9-E66BD09A2CAD","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{120.5, -2.3333333333333335}","curveMode":1,"curveTo":"{120.5, -2.3333333333333335}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24999999999999875, 2.0816681711721665e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{120.5, -2.3333333333333335}","curveMode":1,"curveTo":"{120.5, -2.3333333333333335}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"4F7C7A41-6FFE-4A7E-AEB3-33D751644727","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EFDDF846-8F1C-4A28-AAA8-9984D8C1C77A","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"06CA71E4-B8D6-4B6E-B42A-99E68351E5E6","constrainProportions":false,"height":41,"width":59,"x":51,"y":509},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CA4C8B1-3B29-4B73-940F-8B3B327DB770","borderOptions":{"_class":"borderOptions","do_objectID":"FEFF3D34-7CD6-45B9-AF89-019F23B2EC13","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99152542372881403, 0.99999999999999645}"}]},{"_class":"shapePath","do_objectID":"BE6EADB3-6112-41AB-ACBE-F07C63BD6661","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B6BE442D-A7B8-420C-86CB-A610766A3F94","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F5B63BD1-1635-4B94-A71B-1BFFB031475F","constrainProportions":false,"height":30,"width":2,"x":110,"y":590},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9B1A8EA0-0FAE-4B29-B255-2D973387AADA","borderOptions":{"_class":"borderOptions","do_objectID":"2F57C50C-7AAC-445E-89FC-D592159BB975","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0}","curveMode":1,"curveTo":"{0.5, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]},{"_class":"shapePath","do_objectID":"13F914C5-B2E7-4984-8D5D-2D6FB517CD86","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"93FE45A1-D5AC-4AA5-A7F7-9DA8E8A675E4","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6500E45E-E024-45BB-9FD1-20EB169678AF","constrainProportions":false,"height":40,"width":60,"x":111,"y":510},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D668656-C69B-406F-89E4-20C764954884","borderOptions":{"_class":"borderOptions","do_objectID":"37326F73-29FC-4E79-A3C5-5A74840B2CA3","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0}","curveMode":1,"curveTo":"{1.0000000000000002, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},{"_class":"rectangle","do_objectID":"6157AC39-3713-4003-AD7C-1C295B974A17","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":198,"width":94,"x":3,"y":321},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[7],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2089080378065559,"green":0.2089080378065559,"red":0.9634080969769022},"fillType":0,"position":1,"thickness":3}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"84068C27-7923-4AAB-8F8B-91F107B43280","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6F881C3E-541D-4332-A22A-BDFDCCA94436","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1A5424C1-AFDE-4360-B30B-9F629D7A7955","constrainProportions":false,"height":220,"width":215,"x":8,"y":449},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F21BAE9-1D1F-4BDE-B908-78FD71F6A8C2","borderOptions":{"_class":"borderOptions","do_objectID":"889CF923-08AF-4B36-AB11-85EEC54EE81C","isEnabled":false,"dashPattern":[7],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2089080378065559,"green":0.2089080378065559,"red":0.9634080969769022},"fillType":0,"position":1,"thickness":3}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true}]},{"_class":"group","do_objectID":"F051F12B-8580-4DA4-84FF-E883B033B306","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":423,"width":685,"x":799,"y":191},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"4194A4D5-1301-4CE5-A787-9C1A3114048E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":249,"width":685,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9294758217632454,"green":0.9294758217632454,"red":0.9315265157948369},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"6A138F91-2CE9-4461-86FD-412BF28FCDC1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":159,"width":685,"x":0,"y":264},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9294758217632454,"green":0.9294758217632454,"red":0.9315265157948369},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"0F7B51F6-1EB9-41EE-A38D-4B1447A89E03","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":120,"width":361,"x":20,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8694435893625453,"green":0.7459936550344122,"red":0.7274818241796378},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"1E456CD4-E0B6-4982-A286-553A8CC7C475","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":64,"width":653,"x":20,"y":135},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6310441031896654,"green":0.8266438420751269,"red":0.8537566696388134},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"B05B2349-ED2D-41B3-B294-FCFBA2323C8C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":31,"width":412,"x":20,"y":207},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6633160887589594,"green":0.7161988847196042,"red":0.9126153475996377},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"64E7021A-290C-49E7-954E-358E76F28465","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":261,"width":653,"x":27,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fact1: Charlie is bl","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"fact1: Charlie is blue.\nfact2: Charlie is round.\nfact3: Erin is kind.\nfact4: Dave is round.\n\nrule1: If someone is blue then they are kind.\nrule2: Round, kind people are white.","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":7,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":23,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":31,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":48,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":56,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":69,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":77,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":91,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":92,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":6}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":93,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":100,"length":38,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":138,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":146,"length":29,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 6}, {644, 174}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"text","do_objectID":"6EE9227D-5B2D-49B7-8B08-9D0A88E033D8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":412,"x":27,"y":208},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"statement: Charlie i","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"statement: Charlie is white.","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":11,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 6}, {398, 18}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"text","do_objectID":"7C1624F3-BA18-4B22-A064-EB8FC19EDE01","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":332,"x":348,"y":287},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc1: Charlie is ki","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc1: Charlie is kind.","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":7,"length":16,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 6}, {326, 18}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"text","do_objectID":"B76FF5F1-9FD7-4F8C-9AF7-B05F4AB5F2B9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":58,"width":217,"x":468,"y":348},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc2: Charlie is wh","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc2: Charlie is white.","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}},{"_class":"stringAttribute","location":7,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 6}, {200, 47}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"761143B7-6DB4-4011-8672-C57FD61EEDD1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":80,"x":11,"y":283},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"291C0756-0058-4ABB-952A-1A931BB0D7C2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":73,"x":14,"y":287},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fact1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"fact1","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {68, 17}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"rectangle","do_objectID":"F0303FF1-6467-4D0D-8D6C-6C570AF0A853","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":80,"x":121,"y":283},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"50686427-D9E1-4586-B7B4-84BC512D45C6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":73,"x":124,"y":287},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rule1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"rule1","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {69, 17}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"rectangle","do_objectID":"2B699B0F-80B1-494B-9314-19D11AC4A413","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":80,"x":121,"y":353},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"7A2A1F4B-0580-401D-8B18-A3A8E427F2CB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":73,"x":124,"y":357},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fact2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"fact2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 7}, {68, 17}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"rectangle","do_objectID":"1098EB0B-D254-4BCA-A88C-C3E57C098C6F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":80,"x":231,"y":283},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"7D025785-E4AA-4C49-AC26-C998AE9B60D5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":73,"x":234,"y":287},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc1","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc1","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {69, 17}}","lineSpacingBehaviour":2,"textBehaviour":0},{"_class":"rectangle","do_objectID":"E01C8BB2-BA75-4098-8128-87FF0D7C5511","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":80,"x":231,"y":353.9999999999999},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"39DDD892-E788-475F-8CEC-96D456159ED6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":73,"x":233,"y":357.9999999999998},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rule2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"rule2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {69, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"rectangle","do_objectID":"80B250FC-43CE-4245-9CAF-4BE6369DCC7A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":40,"width":80,"x":341,"y":353.9999999999999},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":1,"thickness":2}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.6599744713824728,"green":0.6599744713824728,"red":0.6599744713824728},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"904B5610-5071-4266-849D-94A3D1D8B7E6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":73,"x":343,"y":357.9999999999998},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc2","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc2","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":24}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 7}, {69, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"C93B500C-6EBC-4E54-B6EB-49CF8C73706E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":30,"x":91,"y":301},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.333333333333333, 21.999999999999986}","curveMode":1,"curveTo":"{-1.333333333333333, 21.999999999999986}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.333333333333333, 21.999999999999986}","curveMode":1,"curveTo":"{-1.333333333333333, 21.999999999999986}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"62F9E756-2B3A-442C-AC28-F89F222EFFEC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":30,"x":201,"y":302},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.0000000000000027, 10.499999999999998}","curveMode":1,"curveTo":"{3.0000000000000027, 10.499999999999998}","hasCurveFrom":false,"hasCurveTo":false,"point":"{9.4924068605450853e-16, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.0000000000000027, 10.499999999999998}","curveMode":1,"curveTo":"{3.0000000000000027, 10.499999999999998}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.5}"}]},{"_class":"shapePath","do_objectID":"9AF2F5F0-E63F-4512-8EC2-BFA4F5F6F10C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":30,"x":201,"y":372},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.9999999999999973, 45.499999999999986}","curveMode":1,"curveTo":"{-4.9999999999999973, 45.499999999999986}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-1.2027416100105852e-16, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.9999999999999973, 45.499999999999986}","curveMode":1,"curveTo":"{-4.9999999999999973, 45.499999999999986}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.24999999999988631}"}]},{"_class":"shapePath","do_objectID":"4A45480F-CBB1-4876-A9C1-327BFD3BFC3F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":30,"x":312,"y":372},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.6666666666666625, 172.00000000000011}","curveMode":1,"curveTo":"{-6.6666666666666625, 172.00000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.49999999999977263}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.6666666666666625, 172.00000000000011}","curveMode":1,"curveTo":"{-6.6666666666666625, 172.00000000000011}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.49999999999977263}"}]},{"_class":"shapePath","do_objectID":"A03A7EBF-5E7C-43E9-992C-E3F82BD57526","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":31,"width":1,"x":269,"y":323},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3099873860677083,"green":0.3099873860677083,"red":0.3099873860677083},"fillType":0,"position":0,"thickness":2}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-98, 4.5483870967741877}","curveMode":1,"curveTo":"{-98, 4.5483870967741877}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-98, 4.5483870967741877}","curveMode":1,"curveTo":"{-98, 4.5483870967741877}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000002975, 0.99999999999999589}"}]},{"_class":"rectangle","do_objectID":"DDEC1837-8979-495C-8B4B-D748954437E1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":57,"width":318,"x":3,"y":275},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[7],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2089080378065559,"green":0.2089080378065559,"red":0.9634080969769022},"fillType":0,"position":1,"thickness":3}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"shapePath","do_objectID":"978BB0A6-72D3-4A61-8F8C-C03519788885","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":128.4559936523438,"width":313.4015808105469,"x":113.7923889160156,"y":270},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[7],"lineCapStyle":0,"lineJoinStyle":2},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":1},"fillType":0,"position":0,"thickness":3}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":true,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":6,"curveFrom":"{0.31288539324485998, 0}","curveMode":1,"curveTo":"{0.31288539324485998, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.31288539324485998, 0}"},{"_class":"curvePoint","cornerRadius":6,"curveFrom":"{0.31288539324485998, 0.6072118379396213}","curveMode":1,"curveTo":"{0.31288539324485998, 0.6072118379396213}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.31288539324485998, 0.6072118379396213}"},{"_class":"curvePoint","cornerRadius":6,"curveFrom":"{0, 0.6072118379396213}","curveMode":1,"curveTo":"{0, 0.6072118379396213}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.6072118379396213}"},{"_class":"curvePoint","cornerRadius":6,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":6,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":6,"curveFrom":"{1.0000000000000002, 0.60721183793962152}","curveMode":1,"curveTo":"{1.0000000000000002, 0.60721183793962152}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0.60721183793962152}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68030164536046067, 0.60721183793962152}","curveMode":1,"curveTo":"{0.68030164536046067, 0.60721183793962152}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.68030164536046067, 0.60721183793962152}"},{"_class":"curvePoint","cornerRadius":6,"curveFrom":"{0.68030164536046067, 0}","curveMode":1,"curveTo":"{0.68030164536046067, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.68030164536046067, 0}"}]}]}],"grid":{"_class":"simpleGrid","isEnabled":true,"gridSize":20,"thickGridTimes":10},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/pages/F334807B-FC3B-4BFF-9B89-9C32685F8375.json <==
{"_class":"page","do_objectID":"F334807B-FC3B-4BFF-9B89-9C32685F8375","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":true,"layers":[{"_class":"oval","do_objectID":"084B85F2-E53B-4848-8290-C4623A1A6956","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":60,"width":60,"x":201,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"16910529-0850-4167-BD5C-511CA2BD19EB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DA8C4231-EFCB-40A6-BFA9-064208699809","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F4A381CF-04BB-4FDB-8DCC-A4367CB7B089","constrainProportions":false,"height":60,"width":60,"x":251,"y":32},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA7E8BA4-C060-448E-B8EB-6C84468AB9DD","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"98C91D3B-0163-4325-AF41-B8F5DB81601A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9DDA48D4-0508-4262-970E-343A9B63193B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4B6CEFCC-59A5-4718-ACF8-47D97C737DB7","constrainProportions":false,"height":60,"width":60,"x":350,"y":32},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6380B260-8CDE-46DA-8AE2-EA15BAA54BF8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"502DDC01-7452-44D0-B6A7-6A218F3C3901","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":35,"x":213,"y":151},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"26F4A5A9-FF9E-42D7-8719-B139D72BB353","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"42490419-1422-4F49-8ED5-0B860B3A3A0D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E6028E46-AFC3-41CE-8B47-FA8912C417F6","constrainProportions":false,"height":34,"width":35,"x":263,"y":41},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2DCCEFDC-C312-4AC7-B97A-7B7A84B8BCC4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"6B02759B-7897-4FF8-9072-509AE473DEF2","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"32CAEF4B-CB41-455F-98EB-2D3F58ABEAC7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0328A27F-1232-4EC8-B3D6-EB3E85A9B1C7","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FE1467AE-ECA9-4F51-849B-7D0A2520B860","constrainProportions":false,"height":34,"width":35,"x":363,"y":41},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2264B8A7-7DEC-4390-A719-8901EC938E1E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"35BD3082-E5F3-4969-9036-1EFFDE2DE79D","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"D1861883-435A-474D-832A-BB084B98C6B5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"37161B58-22C8-41A0-8D54-048F573DB7A6","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"216A3E78-D4F5-4681-8CBF-4697963C529E","constrainProportions":false,"height":60,"width":60,"x":301,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DCA1758C-BB62-4EC3-AF14-0F8D348CF70F","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"11D217BA-82F2-44D1-B280-621D9CD78500","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E1F2F73D-29D9-4184-8314-6D8A72A882A3","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5C92E6D7-F7C9-46BB-8511-6A4DFE5BC405","constrainProportions":false,"height":34,"width":35,"x":313,"y":153},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60AEDF0B-10C1-465B-9C5D-3031B43F3C4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D3A0CB99-9F22-4021-972F-D2BB246469CE","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"4B1748F1-5DA2-42FF-9CA8-49645347EC64","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3DFD4C2D-ACF6-4C18-A6A0-A0AAA7F67A59","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EED37444-DF75-4A2B-8B6E-C27A8D50A320","constrainProportions":false,"height":2,"width":41,"x":710.5112915039062,"y":170.347412109375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1BF1C05-4E90-49A7-853A-66E4EBD813E7","borderOptions":{"_class":"borderOptions","do_objectID":"A5B1D00F-BF6F-400B-BBFE-515C459A1736","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9816071883491848},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.5853658536585415, 26.500000000000036}","curveMode":1,"curveTo":"{-6.5853658536585415, 26.500000000000036}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011919719416919605, 0.3262939453125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.5853658536585415, 26.500000000000036}","curveMode":1,"curveTo":"{-6.5853658536585415, 26.500000000000036}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98752947551448433, 0.3262939453125}"}]},{"_class":"shapePath","do_objectID":"9FDAED4E-26B4-422F-AD90-33C03D043308","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CE676C43-5630-452D-AC98-2586CA514FBB","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6895B66E-D33F-4591-80A6-04B93BB29882","constrainProportions":false,"height":2,"width":40,"x":310.5112915039062,"y":61.347412109375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"885169F3-E1E6-4EFE-87CA-A98A6094A87E","borderOptions":{"_class":"borderOptions","do_objectID":"6947A9B2-8881-4D4A-9B26-833C62B7D989","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9816071883491848},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.0000000000000018, -8.9999999999999503}","curveMode":1,"curveTo":"{-4.0000000000000018, -8.9999999999999503}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.012217712402344776, 0.32629394531250655}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.0000000000000018, -8.9999999999999503}","curveMode":1,"curveTo":"{-4.0000000000000018, -8.9999999999999503}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98721771240234357, 0.32629394531250711}"}]},{"_class":"shapePath","do_objectID":"E6DD12B9-D14B-4F4D-8DD0-5084F1D251E1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"79CA850D-7C8F-4AAD-AF40-84FB6E7362C4","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7412F306-08ED-4FCB-BF26-9A08592B855B","constrainProportions":false,"height":2,"width":41,"x":1060.511291503906,"y":270.347412109375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77D2D404-B7D7-403A-ADFC-80F00004A3AA","borderOptions":{"_class":"borderOptions","do_objectID":"6431986B-7DCB-4A23-90CD-266339C71250","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-13.902439024390238, 64.500000000000043}","curveMode":1,"curveTo":"{-13.902439024390238, 64.500000000000043}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011919719416922372, 0.32629394531250477}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-13.902439024390238, 64.500000000000043}","curveMode":1,"curveTo":"{-13.902439024390238, 64.500000000000043}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98752947551448145, 0.3262939453125}"}]},{"_class":"oval","do_objectID":"605D8CBB-E912-4926-B316-E3365B134525","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7EA8EC03-9652-4D85-A546-B77F0B9E3F59","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3A29E317-6B8C-4F26-9924-A68B4AF016A0","constrainProportions":false,"height":60,"width":60,"x":401,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FB41B835-2E1F-4B66-BD82-3C1661F493A2","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"11E2D848-9DFE-4C86-BA81-2E4D60DEBB78","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0BB7DE52-57BA-49D6-89A3-F1D65CD14EA9","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A40B9062-305C-44A9-B699-A6CDB72F4806","constrainProportions":false,"height":60,"width":60,"x":401,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90A6744C-9131-4136-BD59-E673A22AC805","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"24EFBE5F-0AD3-4693-99C3-DB3BB60F15AB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7884F4B9-1C0B-4408-BB3A-AC8894788AC3","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"49C999D0-8D2F-4D38-9E07-D6D2D770A499","constrainProportions":false,"height":34,"width":35,"x":413,"y":153},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F620ED11-F423-4073-9898-BC79D5EAC51B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A3A7AB80-A199-4A8F-B7EE-B978FA905ADD","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"20A61607-A180-44DA-9B7D-148016DE52F6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":49,"x":232,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FA1D6277-4C02-4FC6-940F-3307B678A375","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"377DD806-A1C9-4BB0-9F7C-AA338F6CAE13","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5A37C6FA-47FE-429E-B066-B930C57CE175","constrainProportions":false,"height":49,"width":148,"x":232,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5008D45-7BD3-4A03-97B6-EBAE22FA04D3","borderOptions":{"_class":"borderOptions","do_objectID":"02108560-CBB0-436D-9911-93A8115EB4F1","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"AD37AC88-0707-40FA-BCC8-C451CC8B0771","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3DF68306-0D7E-4370-AED5-D482737CB193","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D6A8954B-A991-4F6A-BE1C-3A158E58756F","constrainProportions":false,"height":49,"width":49,"x":331,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7389418E-DE07-4739-8BF2-1A0231EB31DA","borderOptions":{"_class":"borderOptions","do_objectID":"8F65D1F8-9DF4-4143-84C1-6DD45DFB208C","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"E599FD03-0E3A-434C-AEBF-478776D4B9E3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0F5D295D-4440-40C5-8980-B902F2402AFE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A6C69534-0AF4-4A4D-94E9-B704B49AB6B3","constrainProportions":false,"height":49,"width":51,"x":380,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B750E661-E6FF-45B8-A03C-FCECC4FDFDC5","borderOptions":{"_class":"borderOptions","do_objectID":"4BC8F336-3F82-4519-B4A8-59FAAE532650","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137225, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"4BA1656B-66A5-41DD-8F83-F518FB8FB236","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0DCD6AA2-8AF2-4551-8923-D24FF2FE92E3","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"765C3600-69EE-4C7D-8BC4-10AEEF3FC66F","constrainProportions":false,"height":49,"width":150,"x":281,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2BC13BC2-759A-4273-AA8E-E73621D8540E","borderOptions":{"_class":"borderOptions","do_objectID":"61902DF7-512A-4E75-B284-9D12603E4DF8","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333337, 1.6122448979591824}","curveMode":1,"curveTo":"{-0.33333333333333337, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99666666666666603, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333337, 1.6122448979591824}","curveMode":1,"curveTo":"{-0.33333333333333337, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"3915554A-819E-4A22-872F-BD7EF3E76AEB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E9CD5F27-EF23-4B80-8A2E-49986050F56A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"524B5F1D-BBF9-4FE8-83F9-7E68EC62B11A","constrainProportions":false,"height":49,"width":50,"x":281,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9FA1516E-3295-460E-AD05-5C4AA2B82B4E","borderOptions":{"_class":"borderOptions","do_objectID":"4E32E3CD-E476-4E12-803F-8118FDFD7CC5","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99000000000000021, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"oval","do_objectID":"40D29EB0-69E3-4A0F-9743-F4E09061BE20","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E424801C-5E11-4E1E-89DC-D4291D3D1BED","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7ED76E1B-391A-4021-9218-D7C452B1709A","constrainProportions":false,"height":60,"width":60,"x":551,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8A71F2E-7EAC-4342-AD2A-1881F3945915","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8F06FA0A-C60A-4489-86D5-8F34D720682C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6DB728B0-CCEC-49C5-83F3-46881AA9B1DF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"042B3626-B062-4CED-AD0D-A3650C7EEFD1","constrainProportions":false,"height":60,"width":60,"x":601,"y":32},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A1E4E465-66A6-4F3E-B4A8-200B0F00922A","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"DB1F66F0-FBA4-41C1-9617-5A4D9D736DCD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3177088D-82B8-4B11-883F-207317F9A507","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0350EB87-AE24-4F5B-86CB-A5175AF65E28","constrainProportions":false,"height":60,"width":60,"x":700,"y":32},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A22EB4D3-7D0C-4C3B-B28F-8B987A77FC01","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"83E2D17A-6DDA-4938-901B-05C4D233DBC8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"83417A33-E82B-4119-9EA9-735E1F44137A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5F3922DB-B6A9-4315-9B52-2D006795F255","constrainProportions":false,"height":34,"width":35,"x":563,"y":151},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16FBD69C-9E33-418C-BA7C-294D38BEC810","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"8493CCF0-0670-4BCB-BC6D-7F656B1E7403","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"B51A7CB4-1B46-4921-8A70-D486AF054B58","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4CF00C6C-1EF7-4654-B460-6B1147A3D9BE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"702301FE-D35B-4F76-8075-98DFFB7A4DBD","constrainProportions":false,"height":34,"width":35,"x":613,"y":41},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4923623A-2526-4F95-BC2A-42CE10421E72","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"134324D1-226A-44AF-AD6B-C07A134636DA","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"6DE4F5E6-98C3-4E4B-BBF9-4F00D26CD801","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FA0B42C5-E537-4C25-98D6-011CD024332B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E124752B-0FFC-40E8-9AD6-A21A459B7F27","constrainProportions":false,"height":34,"width":35,"x":713,"y":41},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E8CD8787-EA02-4692-8622-940A360AABDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"B5A4C25E-8528-4D52-B4CE-13491F8F3756","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"64298018-FC0C-487E-8471-B102F2A4F468","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DB123252-FA32-4398-8FE0-E2B177F606F1","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4BA45B1E-6A5C-4673-A4B1-78C07B7C0C2D","constrainProportions":false,"height":60,"width":60,"x":651,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"18FA88ED-DAB3-437E-ACE7-0508570A416C","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"8D956330-61C6-4629-94CA-59D55D7E6D07","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C6D9713E-DB26-4CD6-9D3C-CBA34BA242FF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3F569C83-A9EC-4E1C-99A3-5ADC5EA6579C","constrainProportions":false,"height":47,"width":35,"x":665,"y":149},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D1EA615-6864-4C8E-AA6F-54CE7F5CD2C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"E74F19B8-F025-4D25-A0FF-7C98F4296407","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"2FF404C4-6718-4A07-A808-C793655974A6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"679E7BE4-8245-416F-BF9D-37690F550A26","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D16C3CCD-1FF2-4469-9651-195FFCA7BE33","constrainProportions":false,"height":60,"width":60,"x":751,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"62FB0EB2-18D9-49D3-8DB9-79F11911157F","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"3C3F9926-1717-4EF5-9427-B7D922D57F7E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"857F52CA-4DB1-419D-B5BE-58A825734AA5","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9E243234-6B24-465C-9159-6F5450BB2E34","constrainProportions":false,"height":60,"width":60,"x":751,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E441811D-2AAA-49F7-BAAC-27738D12ACA7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"57A0E4C9-E125-4FFD-8118-5378725685A3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"001DFAF4-FA2F-4145-91E5-44C3EF325852","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9A1FE5A0-6545-4B05-B2CA-04953CDC453B","constrainProportions":false,"height":47,"width":35,"x":766,"y":148},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"pi","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6D030FAB-5253-4E6B-B8C9-33E336161507","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"36129177-17E1-48BC-8692-185FC69F2240","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"pi","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {33, 25}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"BB54C04C-5ACA-4849-AFD6-C04E06B3D67B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BF7166BE-6F51-4868-8AEF-75EBEB04C665","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"36CE51F8-62EC-4D1D-BE8C-D529C584D7EC","constrainProportions":false,"height":60,"width":60,"x":551,"y":241},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"90216B4D-08F3-48D3-9A4E-1699CA8BF533","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"58FBD9F5-DA4A-4DEE-9410-578E0D3F22FE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"101C3FAA-CCD7-404F-88EF-21A108645E24","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E83F1CA4-2EDE-4433-9280-C668CDF75A2B","constrainProportions":false,"height":34,"width":35,"x":563,"y":251},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E79FBEF2-19EB-47E6-896C-26A90C2F5AB8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"E9F39D6B-2B1B-4B6D-94DF-63E3F2DF1FF9","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"A67F9541-7888-479F-82D4-55E9ED09AFCF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"07CAA395-28EC-47D8-8E30-5C5E2D4E91E1","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"677EDF89-F814-4623-8A0A-5F3EB15384A5","constrainProportions":false,"height":60,"width":60,"x":651,"y":241},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"73354C63-408B-4664-899A-252980818A60","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"0D5D6215-553C-4595-AD5C-798CED8DD6DB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FECE0F65-F300-47D2-BA48-27C3FD0B99CF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"552E9D0C-9F51-4AD7-93FC-FFC69ED67133","constrainProportions":false,"height":47,"width":35,"x":664,"y":250},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1C375836-DC9A-4A31-8CFA-D712EE8E6D95","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"F2CD1D32-5F09-4308-B5FD-F51B940EDE00","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"CAD075C5-C913-4D1C-A167-4A0EDEFB9DF5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2A0CCB9E-92F9-4FEF-A8A8-732AE3976DC9","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A9694C9F-A9D9-4884-8521-644B147CDA9D","constrainProportions":false,"height":60,"width":60,"x":751,"y":241},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4A344DCC-D4B0-456A-A41F-703034581723","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"45EE14B6-E84A-4F72-8D28-BB415636809E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"63F7030C-C44A-4924-BA5A-984596537469","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"70C5E80F-E8F4-4A6E-B06C-58B7CC0A9076","constrainProportions":false,"height":60,"width":60,"x":751,"y":241},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5BE4241D-9C3E-4863-B57D-C6701FD2F845","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"8C96683F-96D3-4874-8460-C8494C8DF738","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1F40DFF5-F553-472F-B560-C3D1BF131BFB","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5864F1D8-61B2-4103-9416-C38B7A92CA30","constrainProportions":false,"height":34,"width":35,"x":763,"y":253},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A601593F-C1FB-48C7-89ED-D8FE3C7E3B5F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D7C2FA07-A867-4779-8E54-CB7E2ED70B6A","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"EAB8A10F-5A9F-4CB5-A51C-03DBC2004A85","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"059FB6AC-DFF3-4391-9C0A-66F0E7850406","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0F1A1257-B483-46C9-B5A3-68E95FDF9231","constrainProportions":false,"height":49,"width":49,"x":582,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"922AF96C-46C1-4C18-BB0E-FF7B7ABF95C0","borderOptions":{"_class":"borderOptions","do_objectID":"DD9A4640-995A-4490-87BA-80324B9BF448","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"EF534950-6610-4F86-A7DB-6F128F078BD9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"19648EDD-0E4D-4F9A-9386-15CC6073A7C9","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2717D63D-D79E-48A2-839B-22E7086F951D","constrainProportions":false,"height":41,"width":100,"x":581,"y":200},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"59564BE6-5DC5-4AA5-BFB2-3D1FB6B4B42A","borderOptions":{"_class":"borderOptions","do_objectID":"4F28BEAD-541A-48A7-9E9D-EC7B4BE62EA9","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.8817841970012504e-17, -0.707317073170731}","curveMode":1,"curveTo":"{-8.8817841970012504e-17, -0.707317073170731}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.8817841970012504e-17, -0.707317073170731}","curveMode":1,"curveTo":"{-8.8817841970012504e-17, -0.707317073170731}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999922, 0}"}]},{"_class":"shapePath","do_objectID":"F26EF0BD-F975-4ED5-AFC3-1D232F8CBD77","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"20AD0C15-84DE-4CB0-B0B7-B69D94E55521","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4872735F-C1A3-4896-80C9-5C322939A95D","constrainProportions":false,"height":40,"width":200,"x":581,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"064E2A7F-1318-487F-B8D6-80F099931E5B","borderOptions":{"_class":"borderOptions","do_objectID":"D050322F-1FF4-4574-90E6-F451F5D96FC7","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.4408920985006264e-17, -0.74999999999999956}","curveMode":1,"curveTo":"{-4.4408920985006264e-17, -0.74999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.4408920985006264e-17, -0.74999999999999956}","curveMode":1,"curveTo":"{-4.4408920985006264e-17, -0.74999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99749999999999961, 0}"}]},{"_class":"shapePath","do_objectID":"13FABB5C-05AE-4C45-B24C-D4ED81D2D138","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EB62CC1A-EE54-491A-988F-1D3948587654","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C96354C5-D415-44A3-9F9B-DFD2090C70AD","constrainProportions":false,"height":40,"width":100,"x":681,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8672D953-D64A-4D3B-A419-1874AB2A3A8E","borderOptions":{"_class":"borderOptions","do_objectID":"B382E1B4-AF0E-45F7-BF40-4F3923BF1041","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000002, -0.74999999999999922}","curveMode":1,"curveTo":"{-1.0000000000000002, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000002, -0.74999999999999922}","curveMode":1,"curveTo":"{-1.0000000000000002, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99500000000000055, 0}"}]},{"_class":"shapePath","do_objectID":"AFB87522-18B2-45B4-95C1-33C24C572A83","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6E5107C7-AB3A-4719-80CF-027D6971DA15","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3801EF33-8D8D-4515-A815-A01FCF94A6B9","constrainProportions":false,"height":40,"width":2,"x":780,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A57A3E3A-CFA9-46B0-AB43-5BF1491B766F","borderOptions":{"_class":"borderOptions","do_objectID":"C67D36B1-4F3E-45BF-A312-779DA6EE06D8","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25000000000002398, 0}"}]},{"_class":"shapePath","do_objectID":"81BC1CB4-B554-4F2A-83E8-AD773F48FB36","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"011AD24C-468B-4BF5-ADC2-EC7763D1D41C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F22FA96A-72DD-4473-A149-F4E648DC6B59","constrainProportions":false,"height":40,"width":101,"x":680,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C90D4E30-47BA-4C9D-95D6-25473BBCA646","borderOptions":{"_class":"borderOptions","do_objectID":"971F17EE-3A18-4F87-9D6E-65D71C4D56DC","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198096, -0.74999999999999911}","curveMode":1,"curveTo":"{-0.98019801980198096, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198096, -0.74999999999999911}","curveMode":1,"curveTo":"{-0.98019801980198096, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0049504950495045108, 0}"}]},{"_class":"shapePath","do_objectID":"82EC39AC-AF8E-4227-B834-852F6527A0BD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A5A46A4E-834D-4D8B-8EC3-5A6F3C73BBB2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BB39F4A9-36AB-42EF-BA7C-D69ED6609592","constrainProportions":false,"height":40,"width":2,"x":680,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"566B54D3-967A-426C-AFB4-465A4C24C594","borderOptions":{"_class":"borderOptions","do_objectID":"AF298F62-CB6A-4106-9E9C-26C45A59B3F1","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.74999999999999889}","curveMode":1,"curveTo":"{-49.499999999999986, -0.74999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.74999999999999889}","curveMode":1,"curveTo":"{-49.499999999999986, -0.74999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24999999999997766, 0}"}]},{"_class":"shapePath","do_objectID":"90C6D080-9C6C-45AA-99AB-F98A1CFDC4BF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F7E65DD7-48DD-4EB6-90B4-A6EE748486BA","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"45344A4C-1371-44B6-85A0-21621CF491FD","constrainProportions":false,"height":49,"width":148,"x":582,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A026E65-0383-4BD9-A8FD-6D3528A98722","borderOptions":{"_class":"borderOptions","do_objectID":"017B1E07-C18E-46C8-BFE0-366E8A189D61","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"9BE5DB36-759A-491E-A344-5BC4789DEE27","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2CE26A8E-D5D7-4DF2-B3D8-DC659A3939A2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B2B23518-7293-42F4-8CCF-D4671FFFA001","constrainProportions":false,"height":49,"width":49,"x":681,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BF3A498E-7A01-45F6-829A-B699AE8095FD","borderOptions":{"_class":"borderOptions","do_objectID":"F9078BA3-8CE2-4C3C-84C9-3AE69227EE94","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"ED390615-1ABE-4807-AB56-9B041787A703","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CF4EF9D1-DF1E-4CDA-8AC9-5A55E262F197","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2989BA51-E64E-421B-9F89-BE77628389A5","constrainProportions":false,"height":49,"width":51,"x":730,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F42B4E53-1793-4C4E-B57F-4F4EB5E3102F","borderOptions":{"_class":"borderOptions","do_objectID":"A562B013-F580-499D-AC16-9CBFDD4317A4","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137225, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"21E0E576-E973-450A-8A09-E63513CB9380","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4D801C21-90C9-405E-A78B-FBCB838D36F8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"617786FE-736D-43AB-9BBA-FF2EF4AF6758","constrainProportions":false,"height":49,"width":50,"x":631,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50F1E995-550A-4977-8328-CDDDA4DE7D52","borderOptions":{"_class":"borderOptions","do_objectID":"1A352BE4-52E5-44C5-BC46-DC696E5B868B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99000000000000021, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"oval","do_objectID":"E4417C90-211A-40E1-BA35-ED8B81F19E7B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"18CB0927-D1F8-41A0-A080-D9F86714A1C0","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"299FE7D2-594E-412E-8054-70EBCF9D495C","constrainProportions":false,"height":60,"width":60,"x":901,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1A2F095E-C2E6-48FD-BA62-76BED0E013BF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"11134539-6BA2-4986-9578-25CD4E65C69B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9C807E3A-D791-4D07-9C91-4694CFADF873","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B562056E-C55F-47A2-A406-8128DFF77DC4","constrainProportions":false,"height":60,"width":60,"x":951,"y":32},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95C60BFB-D272-4A5B-81E7-75629014949E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"68FB5F36-EAFB-4641-A611-68A4800CDD08","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BF92569D-1491-47F1-9E05-03BC5B0543CF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DA12F825-7046-4AFB-B66A-809B6D26E58E","constrainProportions":false,"height":60,"width":60,"x":1050,"y":32},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"983386D9-6A46-4948-836D-0D5BCC976A74","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D7CBD57A-06F8-4E3E-BB4D-683258998165","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1085F981-382A-4168-86B0-5A4E28124A5D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F70B3F15-2DC6-4388-AC01-3B76A0B55ACF","constrainProportions":false,"height":34,"width":35,"x":913,"y":151},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F90C0B61-C118-4760-A153-D014C9728A9E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"AEE818C8-A71F-429F-ACCF-EAF13B0FA9BD","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"04FC5D18-8E33-4C6C-8B23-A9A3D9EA2841","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9526F389-5073-4781-A73A-B72317A12DB5","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0B522D8A-3795-4015-85E7-14C13CA9ADFB","constrainProportions":false,"height":34,"width":35,"x":963,"y":41},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"40720973-B903-4874-9FCA-1F090F495B2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"414FE97F-D32F-498A-BCD0-7E0ED22A4309","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"0A2410B0-42C4-4F88-ADB7-6A3CBCF49D3A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"837058BF-2611-4850-B61B-6A1C47E9AAA6","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B57365BE-45FC-42D3-B8BB-C1E8E45BDAB2","constrainProportions":false,"height":34,"width":35,"x":1063,"y":41},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC201D72-9067-4A3C-9F12-2D7EEBA9AA45","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"549E7CE7-B53D-403E-A684-54661DCC3E60","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"A9D954E2-8CD6-4187-8F19-B9918E296B57","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B7D3CFE1-8317-4CE9-8739-14F67F995847","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E020E002-5AFD-4F3B-9D64-9624C006FF33","constrainProportions":false,"height":60,"width":60,"x":1001,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A53C7728-CC34-44FD-A163-B244A6617B21","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"FC621D79-C604-4A50-AE37-C33EE45C7307","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5CA68866-634A-4A50-A01C-B13F31D0CF6C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"316B9124-539C-4EA6-A776-4A84EE6280B1","constrainProportions":false,"height":47,"width":35,"x":1015,"y":149},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6974161A-C9EA-4E61-B21F-D918C763FA0F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"FC326B40-E433-46F1-A6DE-8DBFE20B84D8","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"99453394-DCC1-4E93-A8F2-D5D449B96AFF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6D807579-2232-4A8C-A555-0E8DAA9A353D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5F4CA4C4-0C03-432E-87FD-8DE6DD3D9135","constrainProportions":false,"height":60,"width":60,"x":1101,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C70F3291-8DB5-4273-A179-CEDC96B78814","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"E2DF3E5C-9CB0-45F3-A266-E739128C9B53","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1DF8366E-67FD-433C-88EA-D3B3CAED92F6","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"71FDDE5E-AA6B-4868-A1FB-B8600C23E2C3","constrainProportions":false,"height":60,"width":60,"x":1101,"y":141},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2E1001E-F8D3-44E1-B401-D5652F4D2326","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E964853D-78B3-41EE-B7EB-119E86125E61","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"67E9A67D-3B9C-4B2B-8CBD-00B9717FE0BF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D0E56C36-D95E-40A8-AB74-489879AC578E","constrainProportions":false,"height":47,"width":35,"x":1116,"y":148},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"pi","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"246EFADD-2237-4E94-90AE-C0AFE9163FD1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"FDA1BADA-6287-44C2-9AB0-E473850474F6","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"pi","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {33, 25}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"1E24290D-B0C9-4069-AC78-21CFFEB9E938","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2FD1F0F7-5C73-4439-9B2E-BACE8DA65B53","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4FBE85A0-4759-4461-906E-07E3E8089005","constrainProportions":false,"height":60,"width":60,"x":1001,"y":241},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B7E653CF-51DE-4338-8466-A07599C0CB6B","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5686274509803921,"green":0.7333333333333333,"red":0.8941176470588235},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"E77D47D8-6AB1-4E27-AD4C-EEC21095D8F9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"369C5B98-0888-4938-832B-48C1711E3BB8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1938F6B9-8846-42E1-9477-4F97C866AE9B","constrainProportions":false,"height":34,"width":35,"x":1014,"y":250},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20470790-4A9D-4D0C-A0B0-FE7980BCAD36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"C0893255-95AE-4DE9-AD87-2726C0A91950","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"r","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 14}, {16, 13}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"EBEBA35A-5DA2-4A58-A586-3FE1844FE274","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"299B5D72-88FB-4684-BFCE-61DF20CDBE20","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2CA87E38-6D0F-4B6D-8261-6AF0CF0C65DA","constrainProportions":false,"height":60,"width":60,"x":1101,"y":241},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F58BA69B-4452-4D1B-BCC7-A9DB5B8C65FC","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0A4A9C93-CBF6-45CF-8652-2A0AABAE87E2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"24636194-BEA8-4CA7-B5DF-35CDAE44B8DF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EB6BF675-3305-4798-9489-332140A8893B","constrainProportions":false,"height":60,"width":60,"x":1101,"y":241},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"85F2972D-3540-4F0F-894B-79797023DC33","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5686274509803921,"green":0.7333333333333333,"red":0.8941176470588235},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"028BA691-BD8D-4CEF-9FD0-5AD46E7EF427","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2C4578AE-6476-46F2-A23F-F9657BECA86D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CF7C553A-B57A-4ECA-B640-DF73BE3423C9","constrainProportions":false,"height":34,"width":35,"x":1113,"y":253},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"f","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BBBD2245-905C-4453-AACB-E568AB288247","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"317D4DE7-F6C0-4DC7-B19A-44336F2DDDDF","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"f","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 9}, {14, 18}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"8160E3A3-63E0-4D33-9E39-38E83B0295E4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DBBF1A12-57DE-4834-A130-888E261826D8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0ED56A87-32DD-487F-99E7-6E36AF0D5F57","constrainProportions":false,"height":60,"width":60,"x":901,"y":341},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B5E4A9F-ED80-4CE6-8231-3B57991D3F65","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"A75C75AC-1B8B-4E19-BFEA-A0F2F6D79659","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BF8462DD-0A69-48A0-ABEE-0D34FC60648D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EF38EBC3-2CE2-4D59-9CED-DDF78E8E30B4","constrainProportions":false,"height":34,"width":35,"x":913,"y":351},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CA40E22F-30B1-43CD-8705-E40804622AB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"EFB9EFE5-8B1E-44E7-A225-14CA3AB4A7D5","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"1BD879A0-25F8-43D7-B065-99F9E7070130","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5109F753-D384-4BDC-B3A0-083FF72ED858","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9B1D6519-1678-47EB-9456-7BC7FB121871","constrainProportions":false,"height":60,"width":60,"x":1001,"y":341},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B6F095B-35FF-4A27-ACAD-A934D79164C8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"91EEC670-6523-4034-B393-B22571FA630A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8FED5EB1-F53C-4AEE-9B29-36F1F342C3D5","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"18E353F8-E4CE-4E67-BB93-230A58CF5C68","constrainProportions":false,"height":47,"width":35,"x":1014,"y":350},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10CEC055-AA84-45AC-B86B-4FBF4638B569","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"28F6557C-216B-4B1D-A396-6DD4B940CD22","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"C5A986FE-C32B-4C48-8C15-BB4FD7CD7568","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2E2EFA0E-FF4C-4229-A3F0-6D4DA6719FEF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1153566E-6CA5-44DF-A54A-B264C9155FC1","constrainProportions":false,"height":60,"width":60,"x":1101,"y":341},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D08AE41A-C852-44F4-B56C-D9CC3067D385","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"0260D926-689C-44D7-84EA-A2BAB9B4A735","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7D55B4D4-2B95-47A3-BF88-9AC20A3A0FCD","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2561CF55-802F-402B-92E1-37D1183A77C3","constrainProportions":false,"height":60,"width":60,"x":1101,"y":341},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7441F3E6-1DAF-4A11-B4BB-A301EEB435B4","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"F4A76C54-5D87-4A09-A499-5BFBEAA79736","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4EC89FC8-2656-469C-8E8F-2F309BAABAF7","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F0FC1881-DAC0-4CAC-B520-FFD1009B9E83","constrainProportions":false,"height":34,"width":35,"x":1113,"y":353},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD678D20-1EEE-419B-873B-C63E07774817","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"77597BC5-EC41-4C4E-A365-295E8C06EA7D","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"4995723E-C1EB-4EE8-82F9-3C0A14B10398","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F1790323-20B8-44AB-9CF0-BDF3946CB0AD","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FD5C8DE6-EFCD-4046-92D2-376123650499","constrainProportions":false,"height":49,"width":49,"x":932,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"66B4428A-8E8C-4B14-9C57-055C334CE020","borderOptions":{"_class":"borderOptions","do_objectID":"74838216-F04F-4138-B082-79CABA91504D","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"1451672B-74B3-4A83-8F2B-D8B3F043E12A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D047AEC2-A558-40B0-9595-73A728FB02D2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BC6BAEF6-5E79-4650-99A8-28501FEB3FFC","constrainProportions":false,"height":40,"width":100,"x":1031,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F775A0A0-095C-4B0F-B52C-725C3721FEC3","borderOptions":{"_class":"borderOptions","do_objectID":"37DF8419-CF57-4994-BBB0-50BE55D7EC73","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000002, -0.74999999999999922}","curveMode":1,"curveTo":"{-1.0000000000000002, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000002, -0.74999999999999922}","curveMode":1,"curveTo":"{-1.0000000000000002, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99500000000000055, 0}"}]},{"_class":"shapePath","do_objectID":"8BB1ADAC-692F-45C6-BD85-F0CAC3A37FE7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"48821324-6738-4806-8A9A-804609200D0A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"31417D4F-E3B6-434F-B04D-717C1AFA8CB9","constrainProportions":false,"height":40,"width":101,"x":1030,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08F4E702-C1F7-49BE-B183-2E6407EF706E","borderOptions":{"_class":"borderOptions","do_objectID":"0E6F0EAD-7CCD-4EBE-94DC-DCF73EE5A953","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198074, -0.749999999999999}","curveMode":1,"curveTo":"{-0.98019801980198074, -0.749999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198074, -0.749999999999999}","curveMode":1,"curveTo":"{-0.98019801980198074, -0.749999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0049504950495045099, 0}"}]},{"_class":"shapePath","do_objectID":"C23DA75D-B842-46AC-AABF-C7FA34CE95CB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2992A046-0C4C-46D3-870E-0C3F3D2EFBB4","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0BB53C98-DE94-45AB-9B05-8E707122DB92","constrainProportions":false,"height":40,"width":2,"x":1030,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"186D3C6E-7965-4D11-9DF8-E3ABEE2CFF45","borderOptions":{"_class":"borderOptions","do_objectID":"1C8A1B9C-6E9A-43D1-A047-4C7CB71A470E","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.74999999999999889}","curveMode":1,"curveTo":"{-49.499999999999986, -0.74999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.74999999999999889}","curveMode":1,"curveTo":"{-49.499999999999986, -0.74999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24999999999997766, 0}"}]},{"_class":"shapePath","do_objectID":"D3AD3185-BCFB-41B9-A8A3-B4E7938DD257","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6F44CCE4-4D2A-4BC9-8929-05D8F623EC5C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0225527C-12A2-48E4-94BF-557CA932015F","constrainProportions":false,"height":49,"width":148,"x":932,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AAB13E00-9174-4BAE-9276-1CAB15F61CB2","borderOptions":{"_class":"borderOptions","do_objectID":"39DD157E-C3AB-4F24-9269-3FFA420C737B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"799CF466-87E5-482D-AF99-E320EE8A286C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2CA5EFB5-E706-46A3-8B70-C34807A7B381","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"098DCC9B-4F53-483F-A974-51A72A4B3265","constrainProportions":false,"height":49,"width":49,"x":1031,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B6D393CE-858B-4CCC-8BA4-FFF2B5725F54","borderOptions":{"_class":"borderOptions","do_objectID":"3DDFE87C-BE37-44E7-9851-140461DE151B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"6B5115BE-7170-4826-A8BB-06CF40B10756","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DB9758E0-CB86-4990-B867-866F8302A002","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CEA71116-6EB7-47BA-A7FC-C0476305E803","constrainProportions":false,"height":49,"width":51,"x":1080,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"838DDD16-2299-48CC-AC10-EC6759CD5D66","borderOptions":{"_class":"borderOptions","do_objectID":"4EF09B79-1532-4ADA-9CF8-9972E9850ABF","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137225, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"2A455DE9-2AFF-4688-BA9F-C53FA5CC03C7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A3B743B9-8761-4D74-91D4-F7980C280096","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4EAC0B0D-93F1-4657-9594-54A7DC022CD9","constrainProportions":false,"height":49,"width":50,"x":981,"y":92},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"940DF180-763D-48F1-98C0-C2BCF3D33B65","borderOptions":{"_class":"borderOptions","do_objectID":"295CE8BE-7E23-4A66-A63D-83C5301AAF73","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99000000000000021, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"37171B58-F029-4600-8594-0CBE9ED5CA43","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"83EC8084-3CE6-494D-8DCC-40CF5BA1AD0A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"88F96C91-07D1-449F-9FF3-18029F534253","constrainProportions":false,"height":40,"width":99,"x":932,"y":301},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"11D8E901-2179-4585-9A4C-78D4F02E73E3","borderOptions":{"_class":"borderOptions","do_objectID":"7416AD03-ABDA-4F63-A311-3FF3F47907E9","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.010101010101010102, 1.750000000000002}","curveMode":1,"curveTo":"{-0.010101010101010102, 1.750000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.010101010101010102, 1.750000000000002}","curveMode":1,"curveTo":"{-0.010101010101010102, 1.750000000000002}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99494949494949481, 0}"}]},{"_class":"shapePath","do_objectID":"BC137227-BAAB-49FA-AD0E-0BC10D340EE8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"98695965-1176-4C01-94B5-3B8AB2DB6D29","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CA38A88D-22AC-4799-9368-EE674F722571","constrainProportions":false,"height":40,"width":100,"x":1031,"y":301},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8CD5717A-9C73-432A-BAEE-9B384C295DA7","borderOptions":{"_class":"borderOptions","do_objectID":"2CF658DF-5AE6-45BA-9061-96BC5C158212","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.7499999999999969}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.7499999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.7499999999999969}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.7499999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999922, 0}"}]},{"_class":"shapePath","do_objectID":"2010AD0E-FD7A-43D7-BB7C-A6FBCBB16D17","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4ADE729A-F1C9-4025-ABD2-4B7286B1910F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8CCBB312-850C-4E44-B3A1-D148F5D9CA2A","constrainProportions":false,"height":40,"width":100,"x":1031,"y":301},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E63167A6-2123-4F2A-BED2-A164D7BFCBB0","borderOptions":{"_class":"borderOptions","do_objectID":"A6009281-87C8-4DDF-9C2C-D6F6BACCC4CF","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000011, 1.7499999999999996}","curveMode":1,"curveTo":"{-1.0000000000000011, 1.7499999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999988, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000011, 1.7499999999999996}","curveMode":1,"curveTo":"{-1.0000000000000011, 1.7499999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"0F2C0BFB-C06C-4D13-91F8-F90D733E78F1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9FE8B01F-77A1-43EC-99D1-A46180FEF1D4","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2F970516-F461-4EBB-BF6E-6262CC6C50BE","constrainProportions":false,"height":40,"width":1,"x":1030,"y":301},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E8A849BD-C575-4843-A4D1-0685801BFEAD","borderOptions":{"_class":"borderOptions","do_objectID":"7398945A-14F5-4CA2-B09B-6BC8D2763C79","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.000000000000014, 1.749999999999992}","curveMode":1,"curveTo":"{-99.000000000000014, 1.749999999999992}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001155, 1.0000000000000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.000000000000014, 1.749999999999992}","curveMode":1,"curveTo":"{-99.000000000000014, 1.749999999999992}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"4979E103-94FC-49DC-964A-3AC4A40F7384","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"69CD2C96-BA91-4734-AFDC-74F1652F139F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"986DEE2A-9CDD-4A5A-ABE1-7DF1752393C6","constrainProportions":false,"height":40,"width":2,"x":1130,"y":201},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"82CECB95-15C1-4A78-A593-5236BBA5FFF9","borderOptions":{"_class":"borderOptions","do_objectID":"32532A22-21F9-4DF8-A6AC-D308EE860EBB","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25000000000002398, 0}"}]},{"_class":"shapePath","do_objectID":"1E46618C-297D-48CE-BE63-F9048D966289","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F8F438F8-6391-4693-9465-B8FE674BF80F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DCAB4A12-CD1D-453D-8887-AC6FEFF8EC96","constrainProportions":false,"height":40,"width":1,"x":1130,"y":301},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"64E561F9-D175-4359-94D1-4006715F36DD","borderOptions":{"_class":"borderOptions","do_objectID":"1DD3D169-2636-4977-8F15-1832B4B7F7F5","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-198.99999999999994, 1.7499999999999993}","curveMode":1,"curveTo":"{-198.99999999999994, 1.7499999999999993}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998573, 1.0000000000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-198.99999999999994, 1.7499999999999993}","curveMode":1,"curveTo":"{-198.99999999999994, 1.7499999999999993}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"group","do_objectID":"947AAF7B-E47A-497C-B5C0-BD9DC886CA3E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":169,"width":260,"x":201,"y":-568},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"CBBBB13D-CB48-43EA-988C-FF80D8AA184F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"99E9A40B-93A0-49FA-BD72-63ABC3DB32D2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C7DE351D-E315-41A7-BB09-924E4EE1E348","constrainProportions":false,"height":60,"width":60,"x":0,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4B73547-EBAA-4580-A96F-EC2CA86E6815","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"B883D553-C6D4-4975-AF75-DA5CDD86BBEB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C1BF5F92-22C4-4890-82DF-36F342F43A84","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4FC26C31-13E8-4CAB-93A2-F67CD80A0B1E","constrainProportions":false,"height":60,"width":60,"x":50,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2CBFBE6B-6D91-4F2B-B165-91132270D071","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C059786B-4A17-414E-8702-F5F4D7210496","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9A485E82-C51D-45EA-A24D-41820406AC68","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CAB694F8-CB31-4374-BDE4-969E4D2B55AC","constrainProportions":false,"height":60,"width":60,"x":149,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"451521A2-F48F-443C-B634-AB4C42B6D744","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"F5D4843E-69C2-4D72-A34C-7C313284AEEF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4834525D-93FD-43F0-B198-5538AA15E55E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AD8093B1-9E7F-4247-9DF7-A86561FE0D48","constrainProportions":false,"height":34,"width":35,"x":12,"y":119},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E3EAFA61-DF0E-401F-8C71-F08FF1A105A1","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A8AF93D9-8355-4F39-A899-104D61928FA0","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"D6E0558E-1AEF-4C97-9E57-C27B69D7E175","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4E462182-F3FB-4417-BD76-F9008F8B7B3B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"72DEFC3C-90BC-4910-B7C6-1A3E1C72F634","constrainProportions":false,"height":34,"width":35,"x":62,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC528AC-5158-4AEE-86D2-47560B905963","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A8920345-1AA5-49A6-8DE9-125B03B1D132","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"A8618C02-321F-4FD8-B946-749D842631B6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CD148CE5-3F77-4F1A-AC8E-712A15B56302","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C02A46BD-D4D1-434B-BB2F-AA9AD13AA26D","constrainProportions":false,"height":34,"width":35,"x":162,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D1F717FD-0531-4797-884F-EE878AA991E8","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"23E09554-29FC-40AA-B8AF-F585A85C56E1","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"F3703939-539B-4FAD-84F3-D0BE2194A2CD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B191EE93-DCBC-48E4-9F3C-6858B7361EA8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8270961E-9ECF-46F6-80CD-ED5D84162850","constrainProportions":false,"height":60,"width":60,"x":100,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C3746515-9D38-485A-8FC9-AC5078F72AB9","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D608B87C-2F55-42D7-A942-66AB8C24C105","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"12FB5487-C4BF-4230-A1DC-CFFC4FD250FF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"08099F0A-3963-44F2-993E-124320F53AFF","constrainProportions":false,"height":34,"width":35,"x":112,"y":121},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"195C4F78-0D80-448A-8E1E-A71B6DA86C62","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"7B872A9E-A6C8-475C-889C-68234EB0E0E1","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"7AD2977B-B88C-4EAE-9905-5EFB77F298AB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A0CF894C-5EF4-46A7-9910-6D7000D31406","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"957BA550-E707-4B94-8675-4F615272E3AF","constrainProportions":false,"height":60,"width":60,"x":200,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8AB69C49-EEAB-4FEE-BD04-4B725BC726BF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"D0B2111B-EC74-404A-B7D0-9A31F05ACFEF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EF8E6E28-1DA8-41BC-9680-B95B95D91010","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D093443F-8843-4291-9053-AC1FB7EDA630","constrainProportions":false,"height":60,"width":60,"x":200,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0DC03695-B460-4AE4-8CD4-A6CCBFD79E81","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DA74272D-4004-4ABA-A265-C98FEC1391BD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BFF6D486-031F-4333-ADB8-99F4F5D62A67","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FB4609DD-E001-42DF-81F0-8E19C8468753","constrainProportions":false,"height":34,"width":35,"x":212,"y":121},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C86FD9F-2253-431A-9E01-A23F0082461B","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"3FF02AAE-A30C-40F0-8788-2A733ADF9E8E","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"5E75595B-E35A-4A1F-B2B4-00DE9C7968F8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BE3B7E6C-3725-4771-9CBF-D7F5EECA06EC","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2BD7E025-ACC8-41A5-A113-15EDA7603B6A","constrainProportions":false,"height":49,"width":49,"x":31,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"44F500CB-2B70-4F91-873B-CBBEC63A0A8C","borderOptions":{"_class":"borderOptions","do_objectID":"5D7AF334-CCFE-4F2A-B436-7EF6F39F0494","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"92331494-4A00-4331-9AF1-D8FA5C103069","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"766FD140-1ABC-4B7D-9A34-A69E9905CBA2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"78D31B1A-4904-41DC-9975-40EA3CD55818","constrainProportions":false,"height":49,"width":148,"x":31,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"833F75BC-7B50-43AD-A6E9-488A2B48C31C","borderOptions":{"_class":"borderOptions","do_objectID":"6F2DD16D-B04E-4581-91BC-0CAC33B4FB78","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"11339C7B-62E1-49D3-97F4-651EC451CD9A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"65719CC2-6E0D-443A-A6E5-5C6676403C90","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B3947E31-4E2F-4A06-9AC0-9FB6D63036C9","constrainProportions":false,"height":49,"width":49,"x":130,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"688C75FF-4D43-4ADA-B07E-D36D33A219A3","borderOptions":{"_class":"borderOptions","do_objectID":"81032F46-FD49-434D-A644-E373C2971DF6","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"4F2FD531-B39C-474C-BCF9-9CEBD238EEFA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BCB2FC70-A6F4-4B08-BE49-02F2EACA5F05","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6FB4A242-9DD3-4D8E-9F69-1B523C926227","constrainProportions":false,"height":49,"width":51,"x":179,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBF337F7-55C0-4E24-AFFB-101B3CA20F1A","borderOptions":{"_class":"borderOptions","do_objectID":"9AAD8062-FAEF-42D8-BD38-F62A1EB61741","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137225, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"4E7EB935-3566-4615-95C8-D5B1D68C8E74","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CC23E36B-F871-407D-888A-D25F09FCFCAE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5A6CE4ED-B5BF-4046-BE74-5CA51A8F99EC","constrainProportions":false,"height":49,"width":150,"x":80,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"96E781B3-9296-4EA8-9A2C-5B41D413DC47","borderOptions":{"_class":"borderOptions","do_objectID":"616E560C-DD21-41A0-AD78-317C7C8298D6","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333337, 1.6122448979591824}","curveMode":1,"curveTo":"{-0.33333333333333337, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99666666666666603, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333337, 1.6122448979591824}","curveMode":1,"curveTo":"{-0.33333333333333337, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"4CF38D73-4F27-4BBD-A2B6-32F9D855B6E2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"486BF98E-AD23-438D-921F-10897209918A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DCB4295C-F3D0-4B58-AEAF-422A38EDDEF5","constrainProportions":false,"height":49,"width":50,"x":80,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A7560E07-F480-486B-94C8-D9AEC0329E22","borderOptions":{"_class":"borderOptions","do_objectID":"1D21CEBE-0646-4C95-BE4F-D3BB5863D32B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99000000000000021, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]}]},{"_class":"group","do_objectID":"BD6044BE-9FC2-476C-B24B-627759F8AE96","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":269,"width":260,"x":551,"y":-568},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2F27CB02-9245-4B83-9EC8-95B5BCC25810","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A7978124-8F2F-48AE-B9E4-41F43C323F90","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B075E730-9510-40C5-AACF-71B3CFEED4B4","constrainProportions":false,"height":2,"width":41,"x":159.5112915039062,"y":138.347412109375},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1E114EC6-7E42-4A9F-BE9C-D7814FE91417","borderOptions":{"_class":"borderOptions","do_objectID":"5B9FE6C4-65F6-454D-85E8-93CC9091D7D6","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9816071883491848},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.5853658536585415, 26.500000000000036}","curveMode":1,"curveTo":"{-6.5853658536585415, 26.500000000000036}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011919719416919605, 0.3262939453125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.5853658536585415, 26.500000000000036}","curveMode":1,"curveTo":"{-6.5853658536585415, 26.500000000000036}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98752947551448433, 0.3262939453125}"}]},{"_class":"oval","do_objectID":"329EFD79-0819-4D27-BD71-84AF01395182","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4C1F26C4-D971-4D3C-AF4F-BFAE8ED21699","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8E3C2150-4428-4F69-9144-07F270405C7B","constrainProportions":false,"height":60,"width":60,"x":0,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"470068DD-6EB5-4AAD-AB03-C0EFFB74B7F0","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"8E552951-4F19-4D56-BAC0-EE42CD6307E2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9E57DA77-D2B4-4590-8DCA-0B8356699622","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5C84288D-1916-412C-8541-BA703D3C0C0A","constrainProportions":false,"height":60,"width":60,"x":50,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"69691332-7812-4309-85AE-C6C7D5E4ABB2","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"35E1B37C-2B12-4E6F-AA1C-8503283FB11E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"880BBE81-78FF-4AF3-8003-708AEB6F9431","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BE084460-CD32-49EA-9366-9A13172FB89B","constrainProportions":false,"height":60,"width":60,"x":149,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CBF01A00-EE72-4F4F-B81A-5DFCEF7256A7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"550E44F4-10E0-42B0-AB0D-8F4CFE88B987","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"AF29195A-BDE1-4FAB-B511-B2F8D40339BE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BCAF9073-3A99-45E0-93A7-E98245EF2077","constrainProportions":false,"height":34,"width":35,"x":12,"y":119},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"912FA566-76F4-4487-9692-F044B9F7D4C9","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"736B04CD-E36B-41DD-9368-FCDA2529E173","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"BDB82983-F4AD-4710-8D61-7610A3046540","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3E9A7A04-724A-48D6-A6C5-5672904E3984","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4E7F2C1C-A11D-4D04-A402-1AFD215AE7D4","constrainProportions":false,"height":34,"width":35,"x":62,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE9D62B3-3800-4E25-BAF2-6921EB8A898B","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"81C8A432-4DA7-4FDA-896D-436F94E725D9","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"54D5C0C7-51BC-4509-908E-517F65035652","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"34DDA907-AF9F-4E50-A1E4-CE3EABF26D7F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"631367DE-3A62-436E-81A3-7664B727810F","constrainProportions":false,"height":34,"width":35,"x":162,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9EC375CA-F4E5-42AE-A37E-F5F664253E5F","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"8F6755C0-4632-4DB2-A282-CC319A819DF5","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"A7183973-0F08-4924-B56B-C78E1FBA459C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8BB37830-3562-40AF-B87D-A03BFF081159","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AD7F5F6C-CF60-457F-B2EA-1B17814606CB","constrainProportions":false,"height":60,"width":60,"x":100,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E81AAFF1-5279-497C-9A15-E621A63516D4","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"6C1AF1B4-A669-4697-8A8B-2213E73923B9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8D75064D-5AD6-42E7-8C25-B80F25AC0FAE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"939390B6-1833-4847-B40D-BD92A45969DE","constrainProportions":false,"height":47,"width":35,"x":114,"y":117},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B41B9C9C-DE49-42D7-9AAC-FCC1FD098962","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D0B47930-DA82-43AA-804F-07FB281ACC40","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"67C76F7A-6D8C-4D25-A690-77BD3AB6DF6C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5681E7FB-B05E-4AD7-A93E-01E5CFFBBC06","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"613DA661-B3C4-4775-9CDE-3BDD40863240","constrainProportions":false,"height":60,"width":60,"x":200,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"43045D2C-7E64-46B1-81E8-A3ED83659438","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"CD5CBC42-A5D3-42E4-947B-13172DD12B21","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"27FDC4FD-F42B-44EC-A71D-B6C356E6404E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BD6CB436-7319-4B6F-8C83-89B45B8F1DDB","constrainProportions":false,"height":60,"width":60,"x":200,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5729A067-18D1-48A6-A9B7-FE90923ADD89","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"AB294730-9847-4AA9-BCD7-CA96AFBA21A1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"99EADEF1-105E-4FF9-A833-A08CD9C463F0","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5519575C-A0A5-44A9-92B3-C8D7B268229F","constrainProportions":false,"height":47,"width":35,"x":215,"y":116},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"pi","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3FC828A8-49C5-4FE9-B3F8-86DFD8315582","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1D9AF474-F3B7-4BE5-A61F-85F71273637F","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"pi","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 8}, {33, 25}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"BD50758A-335B-4763-8060-909EE23EE888","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FC0A829E-46D0-4AAA-906B-40A15EDFA825","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A05335D3-4597-40AF-8A65-70C56A102D2A","constrainProportions":false,"height":60,"width":60,"x":100,"y":209},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"81AA498A-8F1C-4B0E-8811-75D184E80E1F","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"DE06A3FC-7197-4C1B-BB46-5C9F87072281","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C5051DE3-64D1-4DD1-BE09-EE6A607CCC0E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3D890E12-39B2-4192-B127-48204FFCEB19","constrainProportions":false,"height":34,"width":35,"x":112,"y":219},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"010E19F9-6C82-4150-8E57-194EEF89FC38","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"8318AA69-7351-4C69-878B-FF658F5977B3","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"A156BA6D-E410-41ED-9380-596FF9316050","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CADF7528-21C4-4DE7-AE4E-41C79BACDBAA","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6D3656BC-45E1-4E16-8BC5-B85C78275605","constrainProportions":false,"height":60,"width":60,"x":200,"y":209},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3D0D0F6-7589-4000-971A-37F08325492E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"604E8410-2C7D-4212-9DF9-B088F06E0AD4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BAA19E6F-65EA-4358-89C2-B5A45D6B8D87","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F0FE9EEA-3B39-481B-8F52-3CCBE49AE273","constrainProportions":false,"height":60,"width":60,"x":200,"y":209},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FF3709B3-521D-40E8-9DE5-AF5E2CEA5189","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"0AA086F6-7B74-462B-BD7B-A982E9226979","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"70B7FD32-4817-4D1C-B73A-861B90A89493","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3D039628-2059-42B4-812E-410B74697DC6","constrainProportions":false,"height":34,"width":35,"x":212,"y":221},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5D914844-3EAC-4644-91B1-EEEA60BB71B2","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D4937576-F8E4-494B-A1FF-8B195B43D386","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"050815D7-9E3E-4612-B8DA-DB8FB893C876","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"344788C8-94ED-44A8-B382-9D9C0882DE5D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B9FFBB34-5251-4CC4-BA68-6DCAE33F78D3","constrainProportions":false,"height":49,"width":49,"x":31,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"36DAE744-6D0F-40F3-982A-E43D1890F850","borderOptions":{"_class":"borderOptions","do_objectID":"F3CD56FE-EC6B-46E8-AFA0-29E6DB677A72","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"59106951-8EEA-4DE3-B207-8D673B51295D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CBB54B0E-7098-4F78-8F00-4C615AE41425","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C18AB45D-62AE-4862-8B4F-59DA0C05BAE3","constrainProportions":false,"height":41,"width":2,"x":129,"y":168},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"423AE816-FF97-413A-BB61-1BD83E5F9DF3","borderOptions":{"_class":"borderOptions","do_objectID":"DF963248-9EDA-4523-872C-8C6692B91BBD","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.707317073170731}","curveMode":1,"curveTo":"{-49.499999999999986, -0.707317073170731}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.375, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.707317073170731}","curveMode":1,"curveTo":"{-49.499999999999986, -0.707317073170731}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24999999999998535, 0}"}]},{"_class":"shapePath","do_objectID":"CD2C09D1-63AB-41FF-9188-B486D2B2E82F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"31F520B6-CC6D-42F5-948F-981092D2BF15","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E02B3A31-2435-4DE6-BD65-83492037CE78","constrainProportions":false,"height":40,"width":100,"x":130,"y":169},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7EBAFBD5-BC12-47E0-866F-8B82A7EB05BC","borderOptions":{"_class":"borderOptions","do_objectID":"B3C47B5F-FC55-431A-9830-FDD0260066E1","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.99999999999999978, -0.74999999999999933}","curveMode":1,"curveTo":"{-0.99999999999999978, -0.74999999999999933}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0049999999999998934, 1.0000000000000018}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.99999999999999978, -0.74999999999999933}","curveMode":1,"curveTo":"{-0.99999999999999978, -0.74999999999999933}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999922, 0}"}]},{"_class":"shapePath","do_objectID":"48B38715-C622-4565-B573-BE305FDFCDFB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"97BB894B-A333-4E0E-B993-6B51E4B1B4A8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C19C98D5-0197-438E-A374-B3DD53D150F9","constrainProportions":false,"height":40,"width":2,"x":229,"y":169},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3BDACC84-4A8B-44C3-8E60-C458497F8D10","borderOptions":{"_class":"borderOptions","do_objectID":"93E06ECE-5049-4E8D-BB6E-B88E58B2C010","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25000000000002398, 0}"}]},{"_class":"shapePath","do_objectID":"D1FAC00C-82A4-4623-9AB9-527D9798C402","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DDC53710-A816-4FD5-A686-E68DFB7F6FC2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3F1EEA5D-1465-4917-80F0-1478D2BAF623","constrainProportions":false,"height":40,"width":101,"x":129,"y":169},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8AB73A21-1F9F-4E42-BC1D-FB9502CB9EAC","borderOptions":{"_class":"borderOptions","do_objectID":"D46BFEF3-90B5-482C-9A97-8F7A09FBB17E","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198096, -0.74999999999999911}","curveMode":1,"curveTo":"{-0.98019801980198096, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198096, -0.74999999999999911}","curveMode":1,"curveTo":"{-0.98019801980198096, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0049504950495045108, 0}"}]},{"_class":"shapePath","do_objectID":"5D99C7C9-27E4-42E6-BF21-8731558B9F68","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3942B588-2B1C-4CF9-9FAE-D0DC2E687DFE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3DB2F37C-2D6F-4711-B475-882115EBD162","constrainProportions":false,"height":49,"width":148,"x":31,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C3292C9-2688-4753-8F64-F61A4E3E552A","borderOptions":{"_class":"borderOptions","do_objectID":"C8B3A08C-E10B-42C2-9D07-DC502EC17530","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"14045B27-38EC-4029-88EA-7C80E8DE9D17","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"02348499-1CDA-4802-A43E-15B0400331E2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"10E5F8A8-7965-4049-8042-84017D1ED5DC","constrainProportions":false,"height":49,"width":49,"x":130,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9CB944AA-A856-443A-95C1-F20EB62DB392","borderOptions":{"_class":"borderOptions","do_objectID":"6AEE3B2D-4B79-413E-856B-0D2B0B79C946","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"00E8B1D1-1542-49FF-AA21-1CFFD74EF9A7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"79729AAF-6172-487B-9DEC-8FEE1F17F0FA","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E21EC0F9-36F3-4B0E-80E7-77838C46CCBC","constrainProportions":false,"height":49,"width":51,"x":179,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F019616F-888B-4C4A-93F9-65547E17CEF3","borderOptions":{"_class":"borderOptions","do_objectID":"0DA38480-572B-4D39-B1F3-8FDAF39D74B8","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137225, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"56119F5D-B65D-4AC4-979F-4C425483DFDE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3EAA9612-1DB6-43B5-B868-3197F59B333A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AF49AA30-B5A9-431A-83D3-3435EA53B6BE","constrainProportions":false,"height":49,"width":50,"x":80,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB919A57-5E01-4D5F-B6C1-D552F667F764","borderOptions":{"_class":"borderOptions","do_objectID":"E837CECD-10C4-4231-ACDF-D01A90FAA8CF","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99000000000000021, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]}]},{"_class":"shapePath","do_objectID":"7289DA7B-49D0-4AE5-B8C7-5E8E9874837E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CEFC7AF5-AF0D-4F0F-BA0B-C25DE95BA72B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E96882E9-5FC6-45B7-BBF1-13FE2FFB36F7","constrainProportions":false,"height":2,"width":41,"x":1060.511291503906,"y":-329.652587890625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CBF943B-7C4D-4487-9530-5D1E75632DD7","borderOptions":{"_class":"borderOptions","do_objectID":"472F2160-9481-4778-BE89-C784CAA2F211","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-13.902439024390237, 64.500000000000043}","curveMode":1,"curveTo":"{-13.902439024390237, 64.500000000000043}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011919719416919605, 0.3262939453125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-13.902439024390237, 64.500000000000043}","curveMode":1,"curveTo":"{-13.902439024390237, 64.500000000000043}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98752947551448145, 0.3262939453125}"}]},{"_class":"oval","do_objectID":"57F0C73E-5AC2-48DC-BEE7-020F9F4B4093","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B8A26139-4B2A-4BC0-B75F-C8C383BA3523","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"74F462B8-4D72-4AA4-8534-01E1BA9FFA01","constrainProportions":false,"height":60,"width":60,"x":901,"y":-459},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"785E5405-A4F2-42C6-A463-B98F45578FA1","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"64037CA6-C436-4C50-AC86-08B6BE97ED36","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D1B437C9-65CD-414F-AAA8-EB1DD6D95D53","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"23E4DE50-A4EF-4CFB-B3D2-3ABBB3254F86","constrainProportions":false,"height":60,"width":60,"x":951,"y":-568},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFFA57B0-2FA9-413E-B581-7A55E0BBE5B9","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"2DB770F1-D5D4-46BD-A249-435B99C44AFF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2C1B1D43-8F6B-42E5-BF74-4F73D531231D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"260B2C29-2C9C-41EE-AB09-3798AA52149D","constrainProportions":false,"height":60,"width":60,"x":1050,"y":-568},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BF65110D-437C-4C61-A590-7E7E79B86905","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"6E22BCC7-BA84-41D4-AC45-616CCF176ECE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BABAA71F-3592-49AF-8086-C499AC758332","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"148AA7D1-C1D2-4ABE-8D81-2D2D509C22F0","constrainProportions":false,"height":34,"width":35,"x":913,"y":-449},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D41DD8DB-A670-404C-B6EB-9323AF481976","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"E7CB060B-D9A9-45F6-944C-DF859CC9C2C2","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"D3EE543E-31DA-4C9D-AF9B-BDB7F2B6075D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"ABDC07EE-A05F-46C0-9DFD-2EDE7C66D32E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"26A5A9C7-6608-427E-860B-37E583B0D9B5","constrainProportions":false,"height":34,"width":35,"x":963,"y":-559},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"196E6A37-EB19-44AA-BD3C-59D2EC87F248","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"99E87D92-98A8-47CE-BE86-BE784DF34873","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"5D116136-2DF7-4478-ABFF-E9D91B4D6529","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9C235729-5BB8-4045-8462-A0E6E415097A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1ED4E2DD-99CB-4C41-8C0A-CB5511CCE5D7","constrainProportions":false,"height":34,"width":35,"x":1063,"y":-559},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D832C53C-F1A6-4837-87E2-9BB1A4E205B0","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"FFB31832-6600-49D4-96A2-6744011AFFC4","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"8D6C3C07-1CE9-4AFB-A5AA-0877FDF1662C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0791534F-1784-41C6-9F69-D2DB12EBF59F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7533B4CE-3EB6-4505-A6BB-1FA4D5538404","constrainProportions":false,"height":60,"width":135,"x":1013,"y":-459},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7D34973C-06F2-400C-A63A-CED895503E62","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C3CA0D16-9EE4-457C-A4C6-F8DE1BA3B989","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"628FFBE8-99AB-435D-BCB8-1AA24D214812","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FDE1067F-5567-4A49-B9DF-7F83DD0A610B","constrainProportions":false,"height":47,"width":120,"x":1020,"y":-455},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ci ; pi","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"664B7111-78BC-4EAF-9D98-4B70223D24FF","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D5141302-E1CC-4760-9D9E-6F066DA85F80","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ci ; pi","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":2,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":14}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":3,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":4,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":5,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":6,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 8}, {99, 25}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"CEA4EBDE-F961-46F7-B287-8D366C43F708","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BF6E1D7E-B0D5-41B5-83BE-BE75C03979B1","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A6A9D89E-8DCB-44C0-9DDD-32C6FBBC4808","constrainProportions":false,"height":60,"width":60,"x":1001,"y":-359},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D28438F3-E6A6-485F-A830-87C3DAD6B6F8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5686274509803921,"green":0.7333333333333333,"red":0.8941176470588235},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"FA7AEBD5-D2A8-4CAF-BDAE-3D25925B6F0A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"AABE0054-AD51-4E28-8770-534DAEEF4C59","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D2B0F0EE-3513-409A-9EB2-D245CEFBFB40","constrainProportions":false,"height":34,"width":35,"x":1014,"y":-350},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"449A3CFA-FDA1-49E8-A5B9-3CA25BAFB7FF","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"E5458C06-3F39-4A9B-9244-A8760480C4EC","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"r","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 14}, {16, 13}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"1BED97B9-53F6-446A-9235-EA1E98CBE1E2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9AA965F0-C8E8-4629-9DA3-BFF9DDDF9585","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E4AB233E-C523-4EBD-B32A-3081EEFBE3D7","constrainProportions":false,"height":60,"width":60,"x":1101,"y":-359},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"748A959D-CAE8-4142-9CD5-9FE34F7935B5","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"41B05DF0-651B-418B-890D-6053CAE5BB87","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"09AEC64D-E5D1-4333-99B6-E1419BE3CF96","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F59EA891-B88D-41B5-9BCE-9AD6BFC47814","constrainProportions":false,"height":60,"width":60,"x":1101,"y":-359},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D6F87E02-1845-4891-A43D-520C564C506B","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5686274509803921,"green":0.7333333333333333,"red":0.8941176470588235},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"97134009-9C7F-4BC1-9A75-F6056A0DC3EB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3D26A883-4B09-400F-BACA-4BD268742883","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DCE0CA9C-59F9-495D-8F53-5E552A1798BC","constrainProportions":false,"height":34,"width":35,"x":1113,"y":-347},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"f","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A16FD44-2929-4E1A-9678-BDD1305A89F0","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"91B05CD2-084A-4485-92BB-BA81FA0B6390","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"f","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 9}, {14, 18}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"8211147F-A884-4A74-B72B-56E54D174227","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"96DA951A-7432-49AD-B0C2-7FF9BB309861","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D694E966-64F7-4D9B-BD40-118F2A1708B3","constrainProportions":false,"height":60,"width":60,"x":1000,"y":-259},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"62E8FB52-21C1-43D4-9955-DE6091454FA8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"532D6755-F4D2-441B-B053-1EB6D4E8DD27","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BA8D2677-37EF-463A-914B-09EA9A23A0EA","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"17C146EB-6A6C-40BE-83EA-7F274BF2130C","constrainProportions":false,"height":34,"width":35,"x":1013,"y":-249},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7C843937-AAEF-4231-9035-4CE21AABB7F6","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"67A4742D-3AE9-40B0-8227-04F9EFA43F80","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"538263D4-535D-4541-A6A4-EF63F1FBAA24","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8DF191A8-0A41-4B5B-BFA6-9CFDDE5E4723","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"344681FD-AC15-4A6F-A8FF-6590FA1F55D8","constrainProportions":false,"height":60,"width":60,"x":1101,"y":-259},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D08F875-7B3D-42FC-972E-B28E6663B8FD","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"318FB15A-144D-48EF-995F-CC5B2E16E3E8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E8FF17D5-59A0-4AA4-ACF0-823CF0746538","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B11A9282-FAEA-4762-88E0-1A71BC26661B","constrainProportions":false,"height":60,"width":60,"x":1101,"y":-259},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFB1C079-EB29-408C-8F55-C35CDB85D6A7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"F079B38B-ED35-4005-AEE9-388E3C4F150B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"99919690-9871-4918-9AB5-6690B3AA12E7","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A2A27DBD-23F1-4522-903B-CA59854A2D88","constrainProportions":false,"height":34,"width":35,"x":1113,"y":-247},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AFBF8E9-DC8C-43AE-AC84-31B8591A3EC0","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1DDAE63D-E135-4037-84E9-F49C9008DA82","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"C3AEC391-3B4E-4448-8369-9F4EC7ABB073","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DA2811DA-3B86-4EFD-BE47-F9EC4CF172FF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B69DE0BF-9F39-4EDB-9312-FA3DFD645FCD","constrainProportions":false,"height":49,"width":49,"x":932,"y":-508},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0BDBC724-7A3D-49B5-9129-F466A74297B9","borderOptions":{"_class":"borderOptions","do_objectID":"6124EE38-821F-469F-AB43-DC7FEFEF8731","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"E523A2B8-4690-40DE-BA5D-46F61DFCAC87","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E4E6E0C7-F2A3-45EA-91DA-8E55F03E762C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E64044AA-C677-4C16-9001-0A101305837D","constrainProportions":false,"height":40,"width":50,"x":1031,"y":-399},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D12B5C86-45D6-4CFF-BA69-6C2985235895","borderOptions":{"_class":"borderOptions","do_objectID":"862206A0-57EB-4F28-B7E9-18434B7612F4","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.9999999999999998, -0.749999999999999}","curveMode":1,"curveTo":"{-1.9999999999999998, -0.749999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.9999999999999998, -0.749999999999999}","curveMode":1,"curveTo":"{-1.9999999999999998, -0.749999999999999}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"A7E8C28C-33DE-49D9-9FDB-F437C0315774","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B4113AF2-C45E-4324-A926-BA91E16970D9","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1E438BC9-DD8C-4CC6-83B2-E8EB979C35D8","constrainProportions":false,"height":40,"width":50,"x":1081,"y":-399},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95E361D1-7DCF-4DA4-A725-E4771CCC552C","borderOptions":{"_class":"borderOptions","do_objectID":"24810A5E-EA2D-4AC4-9220-7036C33822E8","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-3.0000000000000013, -0.74999999999999933}","curveMode":1,"curveTo":"{-3.0000000000000013, -0.74999999999999933}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999956, 1.0000000000000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-3.0000000000000013, -0.74999999999999933}","curveMode":1,"curveTo":"{-3.0000000000000013, -0.74999999999999933}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"DE2CB70C-5DDE-4912-9329-5E86F2AA8652","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3ED870DE-E282-4B43-A9AF-EFA5052E2531","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"623BB2B3-60CB-4770-9606-3F63C75328FA","constrainProportions":false,"height":49,"width":148,"x":932,"y":-508},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE4AA615-040E-40C9-86E1-B260A4182230","borderOptions":{"_class":"borderOptions","do_objectID":"541E363B-0FBD-4FE9-A2EA-31D9C7AACF64","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"4129553D-0DF3-41C5-BC0D-20F6A76A46D9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1D1F4AC8-4302-4C5D-8BE2-1E6968192E8B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CB50B870-0085-4503-AADE-AB9A300DD23E","constrainProportions":false,"height":49,"width":1,"x":1080,"y":-508},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26E8C47F-01AE-435C-9FAF-83DECF337A12","borderOptions":{"_class":"borderOptions","do_objectID":"BABD9054-A770-46B3-8EFB-C8EA191E30B8","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-149.00000000000006, 1.6122448979591804}","curveMode":1,"curveTo":"{-149.00000000000006, 1.6122448979591804}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-149.00000000000006, 1.6122448979591804}","curveMode":1,"curveTo":"{-149.00000000000006, 1.6122448979591804}","hasCurveFrom":false,"hasCurveTo":false,"point":"{-3.5527136788005017e-15, 0}"}]},{"_class":"shapePath","do_objectID":"2EC94541-E763-4AC4-935A-8B1B5B99CFF4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9AF88B53-C037-4763-9A4E-6F9968B0DC2A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"83B268F8-5BF2-4BAA-8C24-410A3CF32A36","constrainProportions":false,"height":49,"width":99,"x":981,"y":-508},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E8E3C0B0-DDA5-424E-A159-3F05BBEB2848","borderOptions":{"_class":"borderOptions","do_objectID":"1C7BF6AC-362B-4287-A742-AED505219B4F","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50505050505050575, 1.6122448979591772}","curveMode":1,"curveTo":"{-0.50505050505050575, 1.6122448979591772}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.50505050505050575, 1.6122448979591772}","curveMode":1,"curveTo":"{-0.50505050505050575, 1.6122448979591772}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"223BE3D2-D672-4B5E-B5AC-04A75E380C04","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"91F78545-8027-4A06-9F47-DFE379B0E00A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6050A800-F02E-43CE-A428-4B6C272E63D6","constrainProportions":false,"height":40,"width":100,"x":1031,"y":-299},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E156D3B3-D445-4629-9EC7-C3543E03132A","borderOptions":{"_class":"borderOptions","do_objectID":"C7884083-9DCE-4171-AC59-8AEC3A3D5E9A","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.7499999999999969}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.7499999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.7499999999999969}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.7499999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999922, 0}"}]},{"_class":"shapePath","do_objectID":"BBCEF095-C73F-495E-A457-72065CC7B3DE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1FDD57F6-11F5-4F65-AB38-012980D1645F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"005F7B2B-41DE-4F10-ABA0-E6C541BEDDB0","constrainProportions":false,"height":40,"width":100,"x":1031,"y":-299},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4BC416F0-D07D-4D92-8BBE-0356D73135CA","borderOptions":{"_class":"borderOptions","do_objectID":"C26B53A3-DA42-4D28-80A3-3A2716CE5F93","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000011, 1.7499999999999996}","curveMode":1,"curveTo":"{-1.0000000000000011, 1.7499999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999988, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000011, 1.7499999999999996}","curveMode":1,"curveTo":"{-1.0000000000000011, 1.7499999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"24DA6FDD-FDD6-4C5D-B5E5-2761306EA353","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9BA2064D-D7D8-47EB-8B04-D50452E045B5","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5CD56BDD-C95A-47BB-89F3-52BD1295F356","constrainProportions":false,"height":40,"width":1,"x":1030,"y":-299},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D4CA2F26-A2F4-4A8E-9B87-EAA2136EF391","borderOptions":{"_class":"borderOptions","do_objectID":"7FEB70A1-F1EA-4F3F-BD9A-44B8EDD67820","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.000000000000014, 1.749999999999992}","curveMode":1,"curveTo":"{-99.000000000000014, 1.749999999999992}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000001155, 1.0000000000000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.000000000000014, 1.749999999999992}","curveMode":1,"curveTo":"{-99.000000000000014, 1.749999999999992}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"5E484D6A-34A5-4A3D-A4A0-1F85D085E23F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"05703975-3EBF-4972-ADBD-179059A660AC","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C141E051-A3EC-4155-A5FC-EE3A9F51AA66","constrainProportions":false,"height":40,"width":1,"x":1130,"y":-299},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6B8DBEB3-D59A-450A-B4E2-5B687FA92EE6","borderOptions":{"_class":"borderOptions","do_objectID":"A3B3A5E8-5B68-4D56-847A-998A6758EA12","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-198.99999999999994, 1.7499999999999993}","curveMode":1,"curveTo":"{-198.99999999999994, 1.7499999999999993}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999998573, 1.0000000000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-198.99999999999994, 1.7499999999999993}","curveMode":1,"curveTo":"{-198.99999999999994, 1.7499999999999993}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"9D974428-53BB-4A11-96B7-615D89E0A8A4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"51193579-AB25-4823-85C6-D6DE6CF9AFC0","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0870BCE7-20C0-4123-A03B-CD0C4762D000","constrainProportions":false,"height":2,"width":41,"x":710.5112915039062,"y":-929.652587890625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"74A09D95-B4CA-4391-AA26-7339468EE253","borderOptions":{"_class":"borderOptions","do_objectID":"0853ADDB-1594-4D88-97F0-E5E6C8BE0E8E","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9816071883491848},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.5853658536585415, 26.500000000000036}","curveMode":1,"curveTo":"{-6.5853658536585415, 26.500000000000036}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011919719416919605, 0.3262939453125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.5853658536585415, 26.500000000000036}","curveMode":1,"curveTo":"{-6.5853658536585415, 26.500000000000036}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98752947551448433, 0.3262939453125}"}]},{"_class":"shapePath","do_objectID":"50888AB8-DFA7-4C0E-8226-6A2763AAB420","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C571F739-A72D-4232-A2BF-8E9D89CC970D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5FD10D58-6358-45FE-9BD3-E5A31EDCA80B","constrainProportions":false,"height":2,"width":41,"x":710.5112915039062,"y":-929.652587890625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9D85F056-F022-4C04-8186-0698AC32A928","borderOptions":{"_class":"borderOptions","do_objectID":"291E7BA2-D2F7-4A65-9506-4336E3998C82","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9816071883491848},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.5853658536585415, 26.500000000000036}","curveMode":1,"curveTo":"{-6.5853658536585415, 26.500000000000036}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.011919719416919605, 0.3262939453125}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-6.5853658536585415, 26.500000000000036}","curveMode":1,"curveTo":"{-6.5853658536585415, 26.500000000000036}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98752947551448433, 0.3262939453125}"}]},{"_class":"shapePath","do_objectID":"7DB57D72-CB20-4B2B-9418-06C0264E8B06","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2848A683-2754-4083-9039-AD424362D360","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"418EA757-90C6-4A96-B192-4130BA74C493","constrainProportions":false,"height":2,"width":31,"x":810.5112915039062,"y":-929.652587890625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"662A45CA-D1CB-45BA-915C-19E59EDB832D","borderOptions":{"_class":"borderOptions","do_objectID":"08849921-E056-47CE-8C67-195E03586852","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9816071883491848},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-11.935483870967738, 26.500000000000014}","curveMode":1,"curveTo":"{-11.935483870967738, 26.500000000000014}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0157647901965705, 0.32629394531249978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-11.935483870967738, 26.500000000000014}","curveMode":1,"curveTo":"{-11.935483870967738, 26.500000000000014}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98350672568044573, 0.3262939453125}"}]},{"_class":"oval","do_objectID":"EFD4DED1-6519-4173-BBA6-791DC4F1DDD7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6CD81086-47D5-486D-8416-4FD0838E93CB","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AF1AC4D8-49FF-4BFF-9DCF-EA983980649D","constrainProportions":false,"height":60,"width":60,"x":551,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D21CC118-16B6-4998-A1C6-C59C54515BCF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"51B99498-45B3-4299-A11E-871A18E40B1E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"27640BBD-CAE8-4D09-83C6-5DF519350681","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"136F110C-6C69-4258-892D-371B960CA8DC","constrainProportions":false,"height":60,"width":60,"x":601,"y":-1068},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BE137A17-EA7F-4BD7-88A0-2370E0D2E626","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"shapePath","do_objectID":"A7912912-146B-4C2F-A288-E1E6545B7127","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"57EAB49A-430B-4039-B57B-C1DB73B5F786","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5AFCB9EA-06BC-4B92-B660-E23B432D35BD","constrainProportions":false,"height":2,"width":143,"x":702.5000000000001,"y":-945},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F4CE4746-5C0A-461F-B2FF-5AB5001159D9","borderOptions":{"_class":"borderOptions","do_objectID":"7318B043-849B-4673-B8CD-8B0ABBCFC9AC","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9816071883491848},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.8881118881118899, 26.500000000000028}","curveMode":1,"curveTo":"{-1.8881118881118899, 26.500000000000028}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0034175419307252018, 0.32629394531249989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.8881118881118899, 26.500000000000028}","curveMode":1,"curveTo":"{-1.8881118881118899, 26.500000000000028}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0.3262939453125}"}]},{"_class":"oval","do_objectID":"936FE791-377A-4F95-9D0D-0C1661279166","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C3E46BDF-7C51-4BE9-9A9C-93890951921E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A49D2671-9F16-4D51-9357-2E7DBC580216","constrainProportions":false,"height":60,"width":60,"x":700,"y":-1068},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2773B0F0-A85E-459C-93E7-30C0A38ACA01","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"5978A41E-DD28-4830-8BA8-090770F13E3A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"120E9AE8-CF02-46B6-84EC-B4304C01F51E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9E6FDEA2-C0E3-48EF-9B8A-51D3975A5D79","constrainProportions":false,"height":34,"width":35,"x":563,"y":-949},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F6328558-2A46-4963-A3D4-ABE9EFACEE48","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"15A3715E-CAF0-4564-9A60-F5CD7FE3E313","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"22C92FAA-BDE4-40A2-B6D2-CFF5D7B4B24E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"354551FC-7081-42E5-9044-2B7688A0A2ED","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0FC1EC6A-AE95-44C8-B887-663931AC5BBF","constrainProportions":false,"height":34,"width":35,"x":613,"y":-1059},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CFE2CBF4-704F-4D87-B511-C4E4FAE1C578","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"7C0504F3-1400-47F2-8746-4EECAD1551A4","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"F1373E8C-651C-4A04-AB64-1D58F08D1A67","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"07457719-39A9-447E-B6B7-AF03B775E6F1","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"70947E6A-67A8-4721-88CD-1975E6E74BA6","constrainProportions":false,"height":34,"width":35,"x":713,"y":-1059},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A117FB2-E3A9-4FA1-BD16-12C3413B3B4B","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"012031A0-3F25-4AC6-A090-6FCFB5A622DA","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"75FE36BB-8FA4-49BB-BD7F-988211B326B1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8DA41F09-3A6A-49D5-8DB8-1822AB2A4DF2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E809D4AA-5854-4C54-A82A-E76C948265CD","constrainProportions":false,"height":60,"width":60,"x":651,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"73E96468-2AB6-4D7E-9317-ED3AAEB46BC3","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"CF7ECD90-8685-46DA-AC0D-8009E3167BD9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"65838E5D-D55B-4DF0-B87E-64D2F593564D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"646B6614-498D-4277-8BCD-AFEC43B70E6A","constrainProportions":false,"height":47,"width":35,"x":665,"y":-951},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8FEF833D-78CE-4C3A-BD93-9B6620AEC9C1","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"81FE4EA8-7379-4FE4-B561-EA52E2D89E43","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"57F697CC-3867-464B-9E85-23C6B1E6003B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0846E3AE-C1FE-438E-9A72-89D8DA96BF42","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C404E3F0-DEEF-45A8-94FE-D42ACE1DAB76","constrainProportions":false,"height":60,"width":60,"x":751,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3A021F6A-85A1-4248-B67B-408B1AB85EA6","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F973437F-C226-4FC5-8A88-683E7B151FD0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"390942B1-DDA1-4B63-B91C-B0D7F2BE82AF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9A038D0C-CEFF-4705-9079-5DA7C63E2353","constrainProportions":false,"height":60,"width":60,"x":751,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B816E3CC-97D7-42AC-91C7-8AC603636853","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"C1A2806A-D615-438F-BF50-0098B76A0410","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B7845E4F-4C14-42FF-8B72-7B96361D9966","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C08C670C-F734-4EEF-869E-A69CEF760E5B","constrainProportions":false,"height":60,"width":60,"x":841,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D984E093-D11A-4ADA-A17E-44F330E8B2C3","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"16DFF8E0-7445-4EEA-9838-232644DAFF30","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6D46F4FC-8022-47B4-9B0E-350FE55660FE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1EB2554E-5CF9-41A4-8804-92C1812E1764","constrainProportions":false,"height":34,"width":35,"x":763,"y":-949},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CEDF0243-FF67-479E-AEDC-E13D2DA7A719","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"04216248-32D0-4C52-903B-93E0297AE14E","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"r","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 14}, {16, 13}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"8FD531CB-8327-4675-99E0-21BC56FC9B49","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FBFAA132-0CA7-429B-96E4-DC480E293AB4","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FDC040DF-0F5D-45EF-B0DE-44973E6A02DD","constrainProportions":false,"height":34,"width":35,"x":853,"y":-947},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"f","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BC262A71-FFB7-471F-B548-8C3A2F56B569","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"6BC44A4F-B7D9-4193-A10A-9A8418C7348E","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"f","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 9}, {14, 18}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"52983CCD-2F64-4E60-BA4F-A8628378BD8C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BDA7C001-C590-4517-921D-3A84B4358D2C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A5CBDC62-D70A-45C2-BEE6-9F4B53950EDA","constrainProportions":false,"height":60,"width":60,"x":551,"y":-859},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"488DAF0C-59EF-4287-89DE-A5C891C99E85","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"943E6EBC-3410-4F6E-B354-6210DF80C960","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EF239399-F1A1-4D4D-A96A-37C31650B019","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FD80AFBC-E7C6-4855-8E1E-0AB5D5C6A3C7","constrainProportions":false,"height":34,"width":35,"x":563,"y":-849},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B11F2791-B886-43E6-8764-3345A5C60041","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"BE01205D-C576-4373-BCFF-D5CC4D2B7EF1","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"2F7F287C-1F36-4260-84F3-FF40860D1DAE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"66E5747F-3C24-412B-B3B2-0787A7A89494","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9530E3F8-C275-44CB-AFB3-2CC34D29E958","constrainProportions":false,"height":60,"width":60,"x":651,"y":-859},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5AA294D0-8CE1-4998-B8C1-C93A6C6D473F","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"4D2142E0-8F3B-4292-9C99-D2B4BC9888A9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3C900551-9BE9-4DC2-ACFF-909AA14EBECD","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E63233F2-14DB-4458-9743-7D7BAEC90E39","constrainProportions":false,"height":47,"width":35,"x":664,"y":-850},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9F9FE5D-FEF3-4EE8-B180-8258407C6460","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"FB95A59B-48E4-453C-AA49-1F49AB74EFB0","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"F4437B7E-72D1-4FE1-933D-947C7CB4AB9A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"03ECE55B-99EE-45E4-90C0-32AF681CA431","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"37D8A078-DDE0-48A2-BBB3-2023C1DF94BA","constrainProportions":false,"height":60,"width":60,"x":751,"y":-859},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5EDCFC07-3696-4C93-94FE-B51303CC95ED","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"340A6A3F-4A2A-4CF7-BAAA-CA5F73F2EF16","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3BD962ED-23F7-41AF-9E9C-0A8FE947B44B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"742B0997-4529-415C-A71D-ACFB52BCD8AC","constrainProportions":false,"height":60,"width":60,"x":751,"y":-859},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"52B60B6C-936A-450D-B1EE-490FB8586E63","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"9F86DD54-CC4F-4655-A8A9-A9141178E32B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4E293B13-BD59-4A73-8BB6-E40BFB08232C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CF50EE7F-70CE-40B8-A89D-C68B2757BDA0","constrainProportions":false,"height":34,"width":35,"x":763,"y":-847},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C8B5792C-15FE-440D-A822-6B9AB26C164E","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"05EA93A6-E534-4149-8DF4-18AAE56FE0AD","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"44B5BAA9-5D0E-4A83-B63D-795CD0314935","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"343C8B82-9BE6-46B7-B039-A836DCD9B4E9","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1F7AC147-2662-4611-8EF2-D62DC4304B81","constrainProportions":false,"height":49,"width":49,"x":582,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"619DADDD-0C14-4F0D-9A7C-82FF2451FF1E","borderOptions":{"_class":"borderOptions","do_objectID":"BF81D6F8-94C9-4FB7-B536-53C00A1060DA","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"A2AB70D1-248A-41BF-AC17-3FC3329664E5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"23331A6A-FC97-45EA-AE40-B35F58096623","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"22741755-9909-45A4-B02A-9B9796B4FC15","constrainProportions":false,"height":41,"width":100,"x":581,"y":-900},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5025F94C-21BF-4D9B-929C-9958FCE17800","borderOptions":{"_class":"borderOptions","do_objectID":"921A8D8F-0CE0-4D74-8639-6DDE6F524178","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.8817841970012504e-17, -0.707317073170731}","curveMode":1,"curveTo":"{-8.8817841970012504e-17, -0.707317073170731}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.8817841970012504e-17, -0.707317073170731}","curveMode":1,"curveTo":"{-8.8817841970012504e-17, -0.707317073170731}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999922, 0}"}]},{"_class":"shapePath","do_objectID":"9EED5CE3-F108-4F83-92C1-0D59C6C0A760","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"12F0E013-0CE7-4C43-A8F2-F423D49BA632","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6BE912DB-FF52-4DA1-B564-833DBFB157FF","constrainProportions":false,"height":40,"width":200,"x":581,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F7DA50FF-644A-449C-A375-9B01899FD0C8","borderOptions":{"_class":"borderOptions","do_objectID":"15F476D0-AF3C-4EAD-B930-F4B30091F55C","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.4408920985006264e-17, -0.74999999999999956}","curveMode":1,"curveTo":"{-4.4408920985006264e-17, -0.74999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.4408920985006264e-17, -0.74999999999999956}","curveMode":1,"curveTo":"{-4.4408920985006264e-17, -0.74999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99749999999999961, 0}"}]},{"_class":"shapePath","do_objectID":"3CFF738F-9C71-49DE-98FA-CE7C268C10E8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BAB21011-7D0E-45F1-9718-FD2E6AED91D2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"79756C0F-786C-4919-BBD0-A879C810282C","constrainProportions":false,"height":40,"width":290,"x":581,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3AA2D341-9741-4334-83A0-86949E13D93D","borderOptions":{"_class":"borderOptions","do_objectID":"581609F7-0875-4240-9123-6D2F95D4B956","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-3.0626842058625045e-17, -0.75000000000000056}","curveMode":1,"curveTo":"{-3.0626842058625045e-17, -0.75000000000000056}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000018}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-3.0626842058625045e-17, -0.75000000000000056}","curveMode":1,"curveTo":"{-3.0626842058625045e-17, -0.75000000000000056}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99827586206896557, 0}"}]},{"_class":"shapePath","do_objectID":"87043DD4-BEF6-47D1-91EC-B1E810CCC327","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"52C9780A-50AE-4467-9018-D1C46C51C92C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D3497050-3367-4F43-98C8-1EAD298BDC6A","constrainProportions":false,"height":40,"width":100,"x":681,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DD1DBD9-FD8D-40EB-ABD3-5EDD2A624A54","borderOptions":{"_class":"borderOptions","do_objectID":"42D52FF3-CC38-46C4-B54C-2497B6C45079","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000002, -0.74999999999999922}","curveMode":1,"curveTo":"{-1.0000000000000002, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000002, -0.74999999999999922}","curveMode":1,"curveTo":"{-1.0000000000000002, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99500000000000055, 0}"}]},{"_class":"shapePath","do_objectID":"758888EF-2A43-4A7C-B568-E264FC731E69","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"69250A16-1F22-43E7-AD02-EDCE42465548","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"115CAD61-B4A1-4370-9B62-03F52877B893","constrainProportions":false,"height":40,"width":2,"x":780,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"718AF56F-E84D-4684-8473-3C6ED065F27A","borderOptions":{"_class":"borderOptions","do_objectID":"E257ADD8-04F3-40D2-9381-3F2DF0E22A10","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25000000000002398, 0}"}]},{"_class":"shapePath","do_objectID":"05D31CE7-B205-4938-866D-5A795AD91287","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E39E94BD-6FD6-48C6-980A-773DB432C74E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2DADD640-2A94-4354-9603-825FDABAA7C1","constrainProportions":false,"height":40,"width":90,"x":781,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F1701962-D9F3-45F1-8BAE-2B63009BD4D5","borderOptions":{"_class":"borderOptions","do_objectID":"C90CAC44-3622-45BD-A09F-00525481A97B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.2222222222222223, -0.74999999999999922}","curveMode":1,"curveTo":"{-2.2222222222222223, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.2222222222222223, -0.74999999999999922}","curveMode":1,"curveTo":"{-2.2222222222222223, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99444444444444358, 0}"}]},{"_class":"shapePath","do_objectID":"522E1073-6964-4E7B-9A47-64268D7F9BE2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2289DA07-F25E-428F-9F04-2583197F637D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"42E929F1-9A62-4B10-85B7-BC8CCC295406","constrainProportions":false,"height":40,"width":101,"x":680,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"51F28C47-9408-47D3-A41F-A81503A9D26C","borderOptions":{"_class":"borderOptions","do_objectID":"F498EBA9-85F5-4081-A516-AE51C8E3482C","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198096, -0.74999999999999911}","curveMode":1,"curveTo":"{-0.98019801980198096, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198096, -0.74999999999999911}","curveMode":1,"curveTo":"{-0.98019801980198096, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0049504950495045108, 0}"}]},{"_class":"shapePath","do_objectID":"0159F734-AC9D-4008-BA47-AF92474BC823","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6F9E8413-A5D5-45CD-979E-EFB49BF87D51","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"33F66CAA-282D-492C-AD1A-1D6DBB3EEA9E","constrainProportions":false,"height":40,"width":2,"x":680,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"26AC5806-B86A-4A02-95C8-9EBBE325049A","borderOptions":{"_class":"borderOptions","do_objectID":"1B0F31EC-30C5-4950-B7C0-E3CF847C05D1","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.74999999999999889}","curveMode":1,"curveTo":"{-49.499999999999986, -0.74999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.74999999999999889}","curveMode":1,"curveTo":"{-49.499999999999986, -0.74999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24999999999997766, 0}"}]},{"_class":"shapePath","do_objectID":"005D3975-8C13-4896-A5BD-D217CD7B72B3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"61941BD0-ABCB-453D-B99D-D683E701870E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"98F253BC-2E5E-43AA-8DCB-FA1325A76635","constrainProportions":false,"height":40,"width":190,"x":681,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B8D8CCC-2F85-4B15-905D-87FB0FD6E14A","borderOptions":{"_class":"borderOptions","do_objectID":"D4C75DDC-3A24-4C26-8712-07E2CF5859B9","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.52631578947368396, -0.74999999999999967}","curveMode":1,"curveTo":"{-0.52631578947368396, -0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000013}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.52631578947368396, -0.74999999999999967}","curveMode":1,"curveTo":"{-0.52631578947368396, -0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99736842105263124, 0}"}]},{"_class":"shapePath","do_objectID":"056956EA-C35B-43F4-9406-4F94B4D6558B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"52BE3962-12A0-42DF-8BB9-1B1093E9C570","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"41F6717D-7689-42A4-B146-F910A0E25C04","constrainProportions":false,"height":49,"width":148,"x":582,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AF81CE5D-2C55-4AEF-B161-D24D90DE7F36","borderOptions":{"_class":"borderOptions","do_objectID":"20CC1E4D-F612-4098-93D4-ADFDC8DCE1AD","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3C504DD1-263F-498C-814C-FDC90B34E35F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"185B3B2F-78E8-4386-8A74-05093E50343A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3BB46A9D-05FD-4B64-8596-D6EEF6D04A26","constrainProportions":false,"height":49,"width":49,"x":681,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DFD4C120-6331-48B9-97B3-BA87E09F20B0","borderOptions":{"_class":"borderOptions","do_objectID":"5ACE575F-E076-450F-8E14-800C2EAE2FE8","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"3CB6A88E-29F5-4EB0-A60C-20C6C66718FE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"36A133AD-D61A-4330-B6BB-07D29C5F22B9","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D6C30AE4-0A40-4FF6-AD35-D92E40A7CEBE","constrainProportions":false,"height":49,"width":51,"x":730,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B4F15A2-BF1E-413B-8BAA-A6B25AAF88F4","borderOptions":{"_class":"borderOptions","do_objectID":"77C4B0D3-07C2-49C5-8D05-107AD9723D52","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137225, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"5B9857C8-2955-46EB-AD1D-8B51419AF07E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"AF97E9F6-90F1-4BB0-87AE-7FB2C16BA11C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AD3576B3-6320-406E-99FD-324111960DC7","constrainProportions":false,"height":49,"width":141,"x":730,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"05BD12F4-92A1-4CBD-B574-5A785ADF9210","borderOptions":{"_class":"borderOptions","do_objectID":"A5E16794-EDD9-456C-B050-A6457F3C9776","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0567375886524821, 1.6122448979591832}","curveMode":1,"curveTo":"{-1.0567375886524821, 1.6122448979591832}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99645390070921991, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0567375886524821, 1.6122448979591832}","curveMode":1,"curveTo":"{-1.0567375886524821, 1.6122448979591832}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"8E681B5F-E32B-4674-BC35-3028D8F57FC1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2DADDF21-BCBF-4B9B-BDD3-90D89DD6074F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FE12A782-B499-447B-A414-FC081B3850AD","constrainProportions":false,"height":49,"width":240,"x":631,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0CE29354-80FE-4522-B003-C57E3AC5E940","borderOptions":{"_class":"borderOptions","do_objectID":"0065B9C8-CB0B-435C-AE9F-9ED2BBDE6502","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.20833333333333326, 1.6122448979591855}","curveMode":1,"curveTo":"{-0.20833333333333326, 1.6122448979591855}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99791666666666745, 1.0000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.20833333333333326, 1.6122448979591855}","curveMode":1,"curveTo":"{-0.20833333333333326, 1.6122448979591855}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"5C6AF25A-6F94-47AD-8DD7-81711920556A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0D1C943A-9715-4AB5-A326-2B3D658C8AD1","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"68F12AAE-D90F-4589-9F88-B46D5F7E7218","constrainProportions":false,"height":49,"width":50,"x":631,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1757A8D6-A6A3-4974-9A62-BC3B28E53901","borderOptions":{"_class":"borderOptions","do_objectID":"7D17F8EC-7A85-4B21-A10C-46FC4F5F9CC2","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99000000000000021, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"3D340B6B-9C28-4D2E-A697-280463C89711","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A5B3915A-417F-41B2-B537-7A3C9EDE2E85","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0254745E-9F2A-404F-A18E-C477295CAB6F","constrainProportions":false,"height":2,"width":31,"x":1260.511291503906,"y":-929.652587890625},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A57EC8D2-C636-46F5-B281-B892A6A8A4EA","borderOptions":{"_class":"borderOptions","do_objectID":"1B8A394D-8BDC-45D2-9B9D-82B8063B9ADB","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0.9816071883491848},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-11.935483870967738, 26.500000000000014}","curveMode":1,"curveTo":"{-11.935483870967738, 26.500000000000014}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0157647901965705, 0.32629394531249978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-11.935483870967738, 26.500000000000014}","curveMode":1,"curveTo":"{-11.935483870967738, 26.500000000000014}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98350672568044573, 0.3262939453125}"}]},{"_class":"oval","do_objectID":"924B414B-FBCB-4241-AEAA-318656210E61","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A8422198-67B4-435A-A604-4085B7661E6F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DFF2B402-F38D-424C-9B44-D65805E08ADA","constrainProportions":false,"height":60,"width":60,"x":1001,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DA529210-CC3C-4BC9-8BF3-8BD842E0B26E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"FB511337-D295-4EDD-98EC-0818C242975A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D916FD30-4DA4-48C9-B8DD-FC4B46CDA0F4","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CE8B8B8F-A5FD-4F77-9BBB-05572EB7176B","constrainProportions":false,"height":60,"width":60,"x":1051,"y":-1068},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4461858B-431B-4667-9C46-2A90621E8F66","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"9311871A-EDA0-4050-9D65-9551D50DD721","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DADFC8A4-1305-44E8-9785-55903BB9D417","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"42C1CFF2-F551-492C-8E48-754B62EB1C17","constrainProportions":false,"height":60,"width":60,"x":1150,"y":-1068},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C5D4A1A5-1D0D-4CD4-93FD-3815975943C8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C9774EEC-9F44-44B0-BB7C-24C782FAF30B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E85E7CD1-2E81-4E5D-AB49-A8C58FCF6EA2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C1E94FE2-D545-4A45-8EA8-2C34ADF4DC3A","constrainProportions":false,"height":34,"width":35,"x":1013,"y":-949},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5C9713B0-FAB1-4FD9-A137-C63EF94A105B","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"F291E3FD-C508-41DC-8DA9-08F4D1F69A9F","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"550ACD8C-BDFA-4F19-BEB3-5DB6E83B96E3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D2236A5E-2FDE-469B-AEA0-4617DFB61434","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1FE89F37-ABA4-4588-8318-25763C5FD2F5","constrainProportions":false,"height":34,"width":35,"x":1063,"y":-1059},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9A2041AF-24EE-49A3-8D3D-DC162A1DAEA0","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"59BE6707-4588-4F40-A865-807E14F48B65","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"365B8FFD-C9C7-4B70-A79C-71542C4928A2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"75EAEC2A-D76B-41B1-A473-4E68FD8A6EA7","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"838ED497-6502-44F7-881E-BAF68482DACD","constrainProportions":false,"height":34,"width":35,"x":1163,"y":-1059},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A28E2998-6261-4A94-8C02-8CC9AAB59C06","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"31955881-747D-4C2E-B78A-F174C8C4E25B","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"57F674B4-EFEF-4FC4-989F-B087B1FE2F1E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6E912A02-315B-4E9A-B824-FE9A7E793E7A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"32FD3286-9512-4046-A323-21BD9E0C2799","constrainProportions":false,"height":60,"width":60,"x":1101,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CB040D4E-C83B-41CB-BF07-BA471EDAFEF0","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"9A9734F8-E6ED-448A-ABB1-81368677FC4C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"02C3FB1F-93B4-4B1A-8782-31FB688174B2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CF1ED972-85FA-46B6-9E5F-397448FDF843","constrainProportions":false,"height":47,"width":35,"x":1115,"y":-951},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F70A0B5B-FC21-4396-9C29-B487C71C1D49","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"B42603C3-3975-4F22-9007-4ED2B5DDC7B7","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"E8E6F06C-9380-4020-970A-839BEFB77C6D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BAE65E44-4423-4757-94AA-7EE93FCBD349","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"07449C28-DC7D-46AC-A0C0-E8FFABE1EE85","constrainProportions":false,"height":60,"width":60,"x":1201,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"63A326A7-926A-459E-9F3F-B9AFF8F898E6","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"94530629-451C-44E6-A288-80B51C027B82","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9F3FFBB9-494A-4267-B80C-8D9DCC169C9F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3D192AC8-BF77-4F93-8244-76A200CEC29E","constrainProportions":false,"height":60,"width":60,"x":1201,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1773239C-237A-4BE9-9790-5BEF0EAA69F0","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"6BA55495-8D76-47F5-B855-1E6872E0DFC0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"06FD9C08-BCE7-42E0-96B3-CA633B06E544","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0F6B0349-C5E0-4853-8BEF-5612870C6B07","constrainProportions":false,"height":60,"width":60,"x":1291,"y":-959},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C1FA67AB-D5DC-4938-8F05-F2B170171179","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6334990510208083,"green":0.6334990510208083,"red":0.9309378361356431},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"CB004550-4AA6-48EF-AB6F-540647D31C17","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"54629C77-9F12-4ACA-B9B9-1F5B871BF8B0","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8D41DB9D-84C0-4209-B123-4C7BD583EF3D","constrainProportions":false,"height":34,"width":35,"x":1213,"y":-949},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CCED778F-0098-4BB5-8541-DDD5FB307F25","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"4DE12DD9-E057-41C7-BED8-B332120CCA74","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"r","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 14}, {16, 13}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"FB259E19-D853-4009-8554-AFCDBD92AD8B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A21A1697-BDC0-4C24-BBE0-FD4D6B2DD9E0","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"00CC83E2-D947-4D7D-A25A-580023FE54ED","constrainProportions":false,"height":34,"width":35,"x":1303,"y":-947},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"f","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3AD00971-F160-4FD1-8224-A8AA76509A2E","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"08A42526-2064-4179-AD19-5D6F6F9FBB16","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"f","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 9}, {14, 18}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"54FC7CC8-3638-4940-92D2-5975F8D9D597","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8B52AC79-FF4A-459D-879F-8CA721CAE704","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CE59E13E-15DB-41C8-97B0-8CD3804BAC4B","constrainProportions":false,"height":60,"width":60,"x":1001,"y":-859},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8DC274AD-E754-44AA-B7FB-8D2519C99A59","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"0F5A01F1-3A65-4FD5-B7A5-6A06D2403EA8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B091630C-02BF-47D6-A451-6534FA34680A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2B38E300-BE41-47CA-A84F-5D4CFC20B343","constrainProportions":false,"height":34,"width":35,"x":1013,"y":-849},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E13E2EB0-827F-41FD-8456-407C7C2D3CC8","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"05751F89-8243-4BAE-A039-F113B5C67214","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"A65E0F27-2608-4086-8D51-12CE72C4460B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8D738EF3-F6F3-46FC-B8DF-999B75CC4243","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F0B47980-D199-4A48-AE72-0CE8C19CCB6B","constrainProportions":false,"height":60,"width":60,"x":1101,"y":-859},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B4C090C0-5DD2-436C-AC7B-0594C6637DD8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"22276924-604B-4B06-8B50-A0845846B397","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"085CC3E3-BD4B-4AA9-845E-17951EBD8594","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2B265926-473C-4FB8-8A93-F2F769F7B63C","constrainProportions":false,"height":47,"width":35,"x":1114,"y":-850},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DE5B796F-775D-4DB7-8CD6-F540830AA0CE","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D5804070-9C92-4E2B-8F3F-C2CA93091B20","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"E1759CFE-1411-4018-B3B6-3158D18B856E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"789ACE20-2E25-4AB2-8E3F-ECA33477922F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B22DAEBD-5290-4437-B5CA-589A493D6E7E","constrainProportions":false,"height":60,"width":60,"x":1201,"y":-859},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8E67FF8-1A0A-42F4-ABAD-9839B93339F6","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"01C2C027-6BEC-41F0-8280-D17F8EC04585","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"AD9B2448-49B7-4EFC-8178-513C7DB22568","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B812A808-F856-42CF-BEE7-FE3F70870F40","constrainProportions":false,"height":60,"width":60,"x":1201,"y":-859},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FEC6466C-1FC2-47E7-80F0-4F2D4BBF0107","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"A91B11A1-CAB1-450A-886D-EFCE561BAC7D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1E640969-D360-49A7-B2D8-51105EE3BEAE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D6CF1414-00D0-4AD4-9291-40E320A527E7","constrainProportions":false,"height":34,"width":35,"x":1213,"y":-847},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1FF25BA0-CF72-4BEE-94A7-A1359C78AB6F","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"89CC9830-E9DC-4C2E-B497-662C0B94B27C","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"76295389-8427-4C78-B4A6-217F34F97BB6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"25B49517-CB5C-4B16-A7C0-516BA2096BF8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"55D3EBD3-46B7-417C-BEAA-E65F49E2EB28","constrainProportions":false,"height":49,"width":49,"x":1032,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FB5333BD-5616-4B2F-9DFB-B57E189BCF93","borderOptions":{"_class":"borderOptions","do_objectID":"FC5E004D-ABB6-4769-8C50-6AF206B0707C","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"1AF732B7-EADB-44AE-B54E-4A4B91914322","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8D41933C-ACE8-4170-B784-45097BE67652","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"97466F96-6821-45DE-BE82-D2D8525FD6CA","constrainProportions":false,"height":41,"width":100,"x":1031,"y":-900},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B1A67175-E946-460C-A3DA-6B21F2181A1F","borderOptions":{"_class":"borderOptions","do_objectID":"7230B441-6090-44D3-82F8-E4FE2BCD084E","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.8817841970012504e-17, -0.707317073170731}","curveMode":1,"curveTo":"{-8.8817841970012504e-17, -0.707317073170731}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999989}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-8.8817841970012504e-17, -0.707317073170731}","curveMode":1,"curveTo":"{-8.8817841970012504e-17, -0.707317073170731}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99499999999999922, 0}"}]},{"_class":"shapePath","do_objectID":"1FB35B41-AF09-4491-81C6-0403F40D1851","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"55918F8F-960D-44BF-9E14-12798BC5360B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7EE4DFCE-6FD2-4355-98B7-BDAADC06ABF0","constrainProportions":false,"height":40,"width":200,"x":1031,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"788F4CAC-ABA3-438F-9BD2-C8A1704CDF35","borderOptions":{"_class":"borderOptions","do_objectID":"2DBFE355-6A11-48B1-860F-EDBEAE53B24D","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.4408920985006264e-17, -0.74999999999999956}","curveMode":1,"curveTo":"{-4.4408920985006264e-17, -0.74999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-4.4408920985006264e-17, -0.74999999999999956}","curveMode":1,"curveTo":"{-4.4408920985006264e-17, -0.74999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99749999999999961, 0}"}]},{"_class":"shapePath","do_objectID":"10AA2EE9-6A8E-408B-B35C-1AAACEEBC51E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"75CA7B03-6ABA-4E00-8E9B-226AAE5765F8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"56D025CD-090C-4E0D-BE74-64389ADBB4FB","constrainProportions":false,"height":40,"width":100,"x":1131,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F02CADAA-52BC-4DF1-A9A7-BB2E18142293","borderOptions":{"_class":"borderOptions","do_objectID":"A25FECB1-CA91-4ECF-9089-0DEECC738C6B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000002, -0.74999999999999922}","curveMode":1,"curveTo":"{-1.0000000000000002, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000002, -0.74999999999999922}","curveMode":1,"curveTo":"{-1.0000000000000002, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99500000000000055, 0}"}]},{"_class":"shapePath","do_objectID":"0AC7D7DB-A388-474A-BE1C-E80AFEDFA623","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E9384090-A5BE-46C9-BDB7-BD0CE6DEAD56","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4D569215-A285-4D37-A3C1-3FB53E6D55B9","constrainProportions":false,"height":40,"width":2,"x":1230,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E7F4D438-F46F-4126-B604-39C28A4FE013","borderOptions":{"_class":"borderOptions","do_objectID":"3A854268-E990-4495-B738-B384CD9D65A7","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-99.500000000000014, -0.74999999999999911}","curveMode":1,"curveTo":"{-99.500000000000014, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.25000000000002398, 0}"}]},{"_class":"shapePath","do_objectID":"8CCA9593-BD5E-4F6A-8FE4-11939A9E4F1C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"AD743CFC-8031-4130-868D-FD9053A4C01C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CF88622A-2B77-449C-A976-383A6D396FBF","constrainProportions":false,"height":40,"width":90,"x":1231,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"147938E5-A088-439C-8F75-7498DC5EF6B1","borderOptions":{"_class":"borderOptions","do_objectID":"53377B78-B31C-49E3-8627-E2210701E601","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.2222222222222223, -0.74999999999999922}","curveMode":1,"curveTo":"{-2.2222222222222223, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.2222222222222223, -0.74999999999999922}","curveMode":1,"curveTo":"{-2.2222222222222223, -0.74999999999999922}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99444444444444358, 0}"}]},{"_class":"shapePath","do_objectID":"DD32D444-1645-4882-A924-EB3616D9A03F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"36A5CA4E-29F0-4443-B169-D4DF78B19A0F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A1EE3C6A-0472-4D50-B45C-0BC2275EAB60","constrainProportions":false,"height":40,"width":101,"x":1130,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10F44B8A-AC9C-4120-8143-93DD9005DD50","borderOptions":{"_class":"borderOptions","do_objectID":"1E0A4554-6F72-4598-8CAB-CF151D0C9AD1","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198096, -0.74999999999999911}","curveMode":1,"curveTo":"{-0.98019801980198096, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000004, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.98019801980198096, -0.74999999999999911}","curveMode":1,"curveTo":"{-0.98019801980198096, -0.74999999999999911}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0049504950495045108, 0}"}]},{"_class":"shapePath","do_objectID":"0835F065-9506-4BB3-A45B-C5552494A9D3","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EA8CD4C2-A6DB-4D6C-8D50-F30C6E75C6DF","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"68B6A74A-37EC-4884-8A15-1C691BE76C49","constrainProportions":false,"height":40,"width":2,"x":1130,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A45704A8-FD7F-41AD-B794-9CACF50842B8","borderOptions":{"_class":"borderOptions","do_objectID":"AAC4FB83-B932-4F7C-8E07-CC3C3D20D43C","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.74999999999999889}","curveMode":1,"curveTo":"{-49.499999999999986, -0.74999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-49.499999999999986, -0.74999999999999889}","curveMode":1,"curveTo":"{-49.499999999999986, -0.74999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24999999999997766, 0}"}]},{"_class":"shapePath","do_objectID":"A43B7E09-EF68-4626-BF32-6A58E765CE0E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"83341639-77EF-481E-AC23-F2FC9BFA259E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E91B8E6B-F223-497A-ABAD-F22C66BA7BF1","constrainProportions":false,"height":40,"width":190,"x":1131,"y":-899},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6B919627-B600-4824-888D-EA8FA774DAA2","borderOptions":{"_class":"borderOptions","do_objectID":"3001712D-6AC1-4723-A329-FCF7EFDB97FE","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.52631578947368396, -0.74999999999999967}","curveMode":1,"curveTo":"{-0.52631578947368396, -0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000013}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.52631578947368396, -0.74999999999999967}","curveMode":1,"curveTo":"{-0.52631578947368396, -0.74999999999999967}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99736842105263124, 0}"}]},{"_class":"shapePath","do_objectID":"18873E57-C154-4DB2-8814-05EB3D79E99B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7331D818-63AD-4814-8D98-E9ECBD2B81FB","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E35FA59F-38C3-435F-825A-2E17922B00AB","constrainProportions":false,"height":49,"width":148,"x":1032,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2013F3A-7867-4782-B0FA-B0F80B79B7C8","borderOptions":{"_class":"borderOptions","do_objectID":"CD65140B-4BB1-47EC-AE88-AE65180E3F26","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"E0F79270-7A42-45F9-8CB2-A57D2A54BEBC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"43E9DDCC-A525-46CC-B09E-36E00D5A3A44","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"969309D7-9630-4DB4-B216-C51FCA1A1D70","constrainProportions":false,"height":49,"width":49,"x":1131,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A58735B1-8AB6-435B-8390-4091226B3338","borderOptions":{"_class":"borderOptions","do_objectID":"E428AF1C-442A-4299-A62D-680669AE913B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"FEFECA80-9224-463B-A3ED-C8F1902C104A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"163889A5-DDB9-4E0C-B6F4-31CEB900D8BE","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"25204DA2-E78A-49B7-BEF7-9A66A539C43B","constrainProportions":false,"height":49,"width":51,"x":1180,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9F99C29D-8FD3-4116-A82B-7E2332F8FB52","borderOptions":{"_class":"borderOptions","do_objectID":"B76B4C6B-14AD-46CB-A7B6-8F6C825C267C","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137225, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"CF337C48-95B8-46EF-87F6-411DBB05C511","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B96B1221-2DC8-4D80-B60E-BF2561E7BB65","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4C3885D9-1F5C-499C-87A0-43BC2B7038E7","constrainProportions":false,"height":49,"width":141,"x":1180,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D3070EF2-F2C1-499B-9E87-F7E37A92C4CB","borderOptions":{"_class":"borderOptions","do_objectID":"077DE539-00E7-4707-8A97-1B7B9420EEF2","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0567375886524821, 1.6122448979591832}","curveMode":1,"curveTo":"{-1.0567375886524821, 1.6122448979591832}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99645390070921991, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0567375886524821, 1.6122448979591832}","curveMode":1,"curveTo":"{-1.0567375886524821, 1.6122448979591832}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"13E55456-83C5-420E-831B-3F2BCE1FDD5C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D3C40D6A-C4D3-48FC-B098-B8349FB6331D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1550F051-7089-42D0-864C-DC7F46C23DCD","constrainProportions":false,"height":49,"width":240,"x":1081,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B945B65F-5EA9-4B7E-A186-0C9DA570114F","borderOptions":{"_class":"borderOptions","do_objectID":"725999E3-2EFF-4148-9052-9812AC3C3769","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.20833333333333326, 1.6122448979591855}","curveMode":1,"curveTo":"{-0.20833333333333326, 1.6122448979591855}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99791666666666745, 1.0000000000000011}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.20833333333333326, 1.6122448979591855}","curveMode":1,"curveTo":"{-0.20833333333333326, 1.6122448979591855}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"2A25BBF1-A7EA-454F-BB9C-AC37E5435B04","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DC5BEE3F-6C62-4276-B437-F0FAF84E6594","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6B51C0BE-1E6C-46D9-B83C-C5AD6359DFD3","constrainProportions":false,"height":49,"width":50,"x":1081,"y":-1008},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"91DF1DF8-A128-402A-B81D-0D042CFB4BDB","borderOptions":{"_class":"borderOptions","do_objectID":"4F1EF4D2-7962-4B19-87AC-898EAECFF4D8","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99000000000000021, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"oval","do_objectID":"B6FFBB64-2515-48A1-BB39-897E96028BBF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3E7B30BA-73B3-44D4-AB85-A7ED49239A20","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F00B6375-B3A0-48D5-86C4-1C6152DC6B68","constrainProportions":false,"height":60,"width":60,"x":201,"y":910},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E81D80A0-604D-4637-89FD-DA7957D5D8A5","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"group","do_objectID":"604623B8-0FD0-4017-A2B1-75CD4DB0D9F4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":419,"width":626,"x":232,"y":801},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"126EA56B-1233-4761-BE33-DEF2F76A173B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"CE9DA6D7-F398-42C3-894F-BFA94FECFE0E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8757877F-5300-4300-A355-E5CA8964BEE4","constrainProportions":false,"height":60,"width":60,"x":19,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"679ACADB-E2D1-46FC-A1FC-53CA2FC94688","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"A405F7A8-7964-422E-9949-5B7F2D947F2C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"67729A47-9192-4B0A-9604-54EFBCBEA438","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0D45CF18-F1DB-4CE5-B272-A810BB3B385C","constrainProportions":false,"height":60,"width":60,"x":118,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"62C31BC8-5EF0-48E4-A592-49B337F2CC20","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"66E6F289-F18F-42B2-8068-3DF23D73B128","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"598B1CDC-B4CE-40F8-BD49-7CA4B499EE5E","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4CCE597B-2A00-4ED3-BB6C-4EDF78BFD73D","constrainProportions":false,"height":34,"width":35,"x":31,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3C561B81-1847-4822-9AFF-5B77EC3EACC3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"5ADA90D9-333B-440C-BB33-39EC4EE2D807","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"C1626274-3B7D-4442-9C19-2F7C6B5DD9C0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2307F3C4-7BE0-4731-9E77-6DE7783D10F5","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"88B4FBD2-EDFE-4462-9E36-AC3C61496797","constrainProportions":false,"height":34,"width":35,"x":131,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EEE66923-8CCE-401A-ACB8-B1BF0F23F4BB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"2C3224A9-D4CB-478C-9277-C2FAB520AD92","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"7A080E57-51DF-42BA-8CDB-D522EA049783","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8780B28C-5093-459D-85B5-568B2AA0C2E9","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2CF1F2BF-617D-4DD0-A72A-C2160CA7D2DE","constrainProportions":false,"height":60,"width":60,"x":69,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F17AE02D-6BBB-4CA2-9DC7-BEFCE80AECD8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C1BE9CAF-0D15-4BBF-80DD-394AABDE93B7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A26569D8-AB12-471C-AE07-021E71FEAF77","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"44250463-3EFC-4C39-8490-3E5B7D142F69","constrainProportions":false,"height":34,"width":35,"x":81,"y":121},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2C978707-AD43-49DF-8713-E91DB598ADB4","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"EAEDF582-EF49-41B7-AF98-CD6C21E4F68C","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"FC1A29FF-30BD-48A1-84FA-F3C85C2D4D0C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"83BE65DF-BA31-4568-92B2-B31C63A8C26F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AAE5AFB8-7CEC-4A3F-A011-3E6365370569","constrainProportions":false,"height":60,"width":60,"x":169,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6E36041-B564-480F-AAE8-B278C92332C3","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"F6ABD205-5EDC-4B04-A5FD-F1A8AEABF37E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B02F4724-3EA0-432B-A322-D771DA90FFD9","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"05B7055C-78E7-4106-9F82-6C8D07DE2465","constrainProportions":false,"height":60,"width":60,"x":169,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D8822463-353C-445B-846D-FDF48BBFA744","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"2FADFB65-0EC0-4D78-9EE8-4BA42EDCB41C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"09162DD4-7D6C-47C8-83C4-29DB2A6FE498","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"94D1F21C-EF59-45BF-B0D2-2E0B37B4D532","constrainProportions":false,"height":34,"width":35,"x":181,"y":121},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"203C602F-7563-46AE-B3AD-2DFECDF4D99F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"016EDC87-E78B-4A54-8382-571D8A91BBF1","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"4584F6D6-2C9B-4FC6-8D2C-C665C8158501","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"962E25F8-F902-4DAB-AA7A-4E2283EF905D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B38F7712-B905-4D71-86E9-F1A1901E65F3","constrainProportions":false,"height":48,"width":102,"x":28.75,"y":232},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DD1067B0-C714-462A-9545-AADDF0309595","borderOptions":{"_class":"borderOptions","do_objectID":"95271D77-A6FF-4C61-B67B-86FDEB05049F","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7347234759768071e-18, 1.6653345369377356e-15}","curveMode":1,"curveTo":"{-1.7347234759768071e-18, 1.6653345369377356e-15}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002450980392156854, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.7347234759768071e-18, 1.6653345369377356e-15}","curveMode":1,"curveTo":"{-1.7347234759768071e-18, 1.6653345369377356e-15}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352944, 1}"}]},{"_class":"shapePath","do_objectID":"3615D30F-505A-4A8A-B63A-4A1C33C09FA9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7A217279-37E1-42E1-916F-5C6B45434F6B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"771577F5-2095-47F8-B79B-D4EF06441B75","constrainProportions":false,"height":20,"width":2,"x":158.75,"y":310},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7F8B0EA5-F1D2-4ADC-8092-C8D9098C0D4E","borderOptions":{"_class":"borderOptions","do_objectID":"7E43C818-CE04-46E1-8DC2-4022DE38D9CB","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-14.999999999999998, -4.8999999999999959}","curveMode":1,"curveTo":"{-14.999999999999998, -4.8999999999999959}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.625, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-14.999999999999998, -4.8999999999999959}","curveMode":1,"curveTo":"{-14.999999999999998, -4.8999999999999959}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.625, 1}"}]},{"_class":"shapePath","do_objectID":"C99713E9-0B81-4E40-A8F0-914887AD61B1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"BF53BEF9-D8D7-4760-B3E9-3542862D38C5","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A8D5E915-B3D4-40EC-867F-84A773238F3D","constrainProportions":false,"height":20,"width":2,"x":476.75,"y":310},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8D88EF16-6376-4C2B-8D3C-B2C9D8A78201","borderOptions":{"_class":"borderOptions","do_objectID":"377CB450-BC51-49D6-8866-FC6C940F5EF4","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-173.99999999999974, 1.6000000000000061}","curveMode":1,"curveTo":"{-173.99999999999974, 1.6000000000000061}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62499999999994738, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-173.99999999999974, 1.6000000000000061}","curveMode":1,"curveTo":"{-173.99999999999974, 1.6000000000000061}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.625, 1}"}]},{"_class":"shapePath","do_objectID":"9B56190F-F41C-458F-A594-B3FC6E334344","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E74FF104-0AB4-4C9F-945D-DFB582090107","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"67D1E89D-1130-419C-9144-D3C2468DC682","constrainProportions":false,"height":49,"width":148,"x":0,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD8DF4F8-7C46-435B-96AD-9D11C71E30EE","borderOptions":{"_class":"borderOptions","do_objectID":"D46C7793-7D78-4CC1-89DF-DD8AB86A77E3","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0067567567567567597, 1.6122448979591844}","curveMode":1,"curveTo":"{-0.0067567567567567597, 1.6122448979591844}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"867ABCE9-8803-409D-AC99-9B657EA394D6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8F21159E-CA45-453E-9EEF-FA58E33DA8EA","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D53BC456-A8F5-4A6C-B2F8-2D7FBB686E51","constrainProportions":false,"height":49,"width":49,"x":99,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ABA35310-D40F-429A-A1E3-2A91E8EEBF1E","borderOptions":{"_class":"borderOptions","do_objectID":"B2B5706D-AE4A-48D1-BDBD-045BF4110280","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.0408163265306132, 1.6122448979591797}","curveMode":1,"curveTo":"{-2.0408163265306132, 1.6122448979591797}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"430E1B06-94B3-4DC1-A119-4C9D518CAB63","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FBD7C636-1723-40E6-9937-AD82F40D3D0C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C91546C1-14B0-4A5C-B07C-4F617E5CD023","constrainProportions":false,"height":49,"width":51,"x":148,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"566DBBBD-B507-4E55-974B-0E0B29699634","borderOptions":{"_class":"borderOptions","do_objectID":"BB6A635F-18E4-4AB1-8FF9-6688454770FB","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137225, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509785, 1.6122448979591824}","curveMode":1,"curveTo":"{-2.9215686274509785, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"E991DD90-1E46-4231-AAA9-89B734211908","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1129A8A9-9591-4F9D-A7C4-741CC841816A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"393B9622-8F3C-4684-A849-CA4C44FB3D98","constrainProportions":false,"height":49,"width":150,"x":49,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"913FF68D-9BDA-4049-9D81-41E48F3F91BB","borderOptions":{"_class":"borderOptions","do_objectID":"256C2AFE-8882-4F1A-9AA2-ADC63A929E19","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333337, 1.6122448979591824}","curveMode":1,"curveTo":"{-0.33333333333333337, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99666666666666603, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333337, 1.6122448979591824}","curveMode":1,"curveTo":"{-0.33333333333333337, 1.6122448979591824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"EB02285C-D14E-4E0F-AFE6-D386E1CB33A5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"30F6061F-CD80-44F1-A00E-C64D68E8402F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D99ECE75-7041-4FE0-9BF5-0D641C4CAC41","constrainProportions":false,"height":49,"width":50,"x":49,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7B86009C-0A76-4679-8A1F-EBBB81B2E64B","borderOptions":{"_class":"borderOptions","do_objectID":"AE0A9A21-752F-4788-BC49-392F14CFCEFF","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99000000000000021, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0000000000000007, 1.6122448979591766}","curveMode":1,"curveTo":"{-1.0000000000000007, 1.6122448979591766}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"oval","do_objectID":"74F39E76-353C-4FC0-B496-D0A173820C13","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F43D53C1-93D0-4506-AE2D-49CBA04EA0F8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C7EDE812-A000-4048-8F24-C80EDA256646","constrainProportions":false,"height":60,"width":60,"x":328,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC98D23C-95BF-4F3B-A25A-A50C6A48A32E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"25B35077-7AB3-4BFA-B216-CB3F70A6D79D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F4E39611-526A-43CB-A3E0-FE5348C2DAD3","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A29DD6D1-9AD9-4F7A-B48B-6EA036110A88","constrainProportions":false,"height":60,"width":60,"x":378,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BDBED423-6A08-4E1A-940C-25F3FA7B63AF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"594E1ABA-4F0F-44B7-8605-61BBF001282D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7C208DA9-8E04-4134-A449-0ED5D27A37B3","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A012373E-54E8-4125-B24C-46F91FA94B04","constrainProportions":false,"height":60,"width":60,"x":477,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"027D1A9B-81C1-4F01-81BC-B84E2F156D3C","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8941176470588235,"green":0.5686274509803921,"red":0.5843137254901961},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"45D4E243-1759-4DB7-BDC1-A4FE3A96BE21","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"66FD6CDF-C702-4D25-96D9-75441FD9491A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1E7009B9-DE3E-48E5-808C-EE2A50E0FE4D","constrainProportions":false,"height":34,"width":35,"x":340,"y":119},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A6591FF5-B1E6-4EFF-95A5-AE2599BA1C65","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"F49ACBDA-DD0C-47DE-AD6A-3038F3980643","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"303E834B-B1D3-4EE7-8EE7-B7B9DAA5F3CD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"05B30EB1-1A43-4B7C-B52E-D4828EDF5545","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D3EC923B-A58F-4927-B281-A94E38AD2F62","constrainProportions":false,"height":34,"width":35,"x":390,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"e","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A571017-7334-4A82-BE71-907BE883AD65","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"C202EE2E-B0F7-4900-A293-8E3E8D1F7732","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"e","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 14}, {16, 14}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"7A2F7923-282A-4443-BEA3-D4E130A80DE2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8B242793-C83A-4B5F-ACB3-695718971D0B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8A0C3821-D0EC-430F-9CBF-5BA353567FB2","constrainProportions":false,"height":60,"width":60,"x":130,"y":250},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFAD763E-27CD-43AA-B464-283BDE50A4B4","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"0ABACB4C-E87B-4505-B7F7-22A5C8E4A8CE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"87B2B9F6-B017-403F-9E41-73E1C603F2FB","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E3D05315-31A8-4405-8B6B-22ECC2D22FFB","constrainProportions":false,"height":47,"width":35,"x":145,"y":260},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A650B9D4-4FD3-453E-A042-24E987B58546","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"9EB3A1FE-3645-4834-A2F2-C4B2D6EEC580","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {31, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"CF7D4AC3-FA37-4E2B-B523-C856B3B7CE6B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9C6BCF70-D56B-4CDE-9EB3-D7F834BE62C8","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"454B1E9D-A1DC-4836-B940-6B4AD67EFABF","constrainProportions":false,"height":60,"width":60,"x":130,"y":330},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4FB7283-A503-412E-A961-D9A1F1E8EDE9","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"54E33D75-A29C-4F9E-AE90-01E4925D1574","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D3C65D4D-405C-4AA5-9D58-7039F691FD66","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DFCBCCEB-8450-468D-BC7B-761436381381","constrainProportions":false,"height":47,"width":35,"x":146,"y":338},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"pi","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F8E25872-6AE1-450A-B5DF-3CDE5FC25E2D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"70ED01BD-FE92-45BE-A8E0-7836E41E9F6E","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"pi","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 8}, {34, 25}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"5D9F0125-9E1B-4EC9-BA82-FED09F3898BA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"269BB717-92FE-4058-BD09-D79A5E32F703","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"04DEEB0D-7DE0-4D9E-B190-19C9B4857B69","constrainProportions":false,"height":34,"width":35,"x":490,"y":9},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"p","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E5BB1A8C-9A27-46EC-AD97-E7D82DC609FD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"88AC960E-ED06-471A-A3CE-BD3B9F04C9B6","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"p","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{8, 14}, {19, 19}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"368F3038-4402-4C1F-9D37-734E3894E8A6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2BBAA0EB-0EFE-4C72-BB93-CBA9725F98F3","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"07D71CDB-8B83-4EB3-A50B-7D4228893034","constrainProportions":false,"height":60,"width":60,"x":528,"y":109},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"802D72AE-166E-4297-B91C-B02E7033F005","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"F7771718-5EB4-4B25-89F0-3F6268631262","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"72824777-D367-427C-A749-628765C2B5AC","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EBC617F8-48FA-46C4-AF03-29752423D06A","constrainProportions":false,"height":47,"width":35,"x":544,"y":119},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"CI","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8B06BB25-5282-40A3-9FD5-684C440F6BFC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"637D1DB1-C3C9-4BF5-95CF-D5EF6617D535","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"CI","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 10}, {31, 18}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"4C2C9812-CE61-476C-AD87-E8807C187E6D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F1CD1DE7-3DFC-4E59-8622-1FBB738D1638","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AEF05D08-FE3E-4DEB-A1CB-5B17F8C8A084","constrainProportions":false,"height":49,"width":50,"x":358,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A33CB1E0-F435-4411-9822-C00AA63F0EDA","borderOptions":{"_class":"borderOptions","do_objectID":"48377C10-176A-42B2-A20A-E828E0032C14","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000009}","curveMode":1,"curveTo":"{0, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000009}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000009}","curveMode":1,"curveTo":"{0, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"6BEC17AE-4EE8-4544-BB42-D2962924ABF0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"21E41A98-AB92-48F5-BB3E-A7265282B050","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"03DB023C-B435-415E-9629-88CB459D2E81","constrainProportions":false,"height":49,"width":149,"x":358,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4F0C348F-84EA-47BD-AC05-34C732CC5574","borderOptions":{"_class":"borderOptions","do_objectID":"4F56934A-2A90-4378-9CF0-C9D3142C4242","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000016}","curveMode":1,"curveTo":"{0, 1.0000000000000016}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.0000000000000016}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.0000000000000016}","curveMode":1,"curveTo":"{0, 1.0000000000000016}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000004, 0}"}]},{"_class":"shapePath","do_objectID":"74605D9D-6466-46C3-9DBE-BE26439007E8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"99512C6A-D14F-4A97-BAAA-974DF8DEB090","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"83349D10-66D9-41F7-923A-3811A8512545","constrainProportions":false,"height":49,"width":51,"x":507,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2C713E6-39CA-4DB4-A8DE-C896A7EDD6AB","borderOptions":{"_class":"borderOptions","do_objectID":"F16DF0B9-5E40-4665-AEB2-5FBDC67D2459","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509811, 0.99999999999999889}","curveMode":1,"curveTo":"{-2.9215686274509811, 0.99999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99019607843137347, 1.0000000000000004}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-2.9215686274509811, 0.99999999999999889}","curveMode":1,"curveTo":"{-2.9215686274509811, 0.99999999999999889}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"D31C6662-B821-423E-AA12-7B9DBC514E0C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"A53F9D9D-5F95-48A1-B397-237CF1A515F4","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D702C986-7000-4E01-BDD7-2CF16A75A67E","constrainProportions":false,"height":49,"width":150,"x":408,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"903295D9-C9CB-43E0-A223-5181185EF324","borderOptions":{"_class":"borderOptions","do_objectID":"77738724-F35D-4588-9B33-0E0B01265FCB","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333354, 0.99999999999999845}","curveMode":1,"curveTo":"{-0.33333333333333354, 0.99999999999999845}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99666666666666692, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.33333333333333354, 0.99999999999999845}","curveMode":1,"curveTo":"{-0.33333333333333354, 0.99999999999999845}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, -4.3715031594615539e-16}"}]},{"_class":"shapePath","do_objectID":"103CDF35-7484-4865-A1AD-A9ABB7A9D6EE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"967288AA-116F-4D54-A30A-6E1FE4758308","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"66528CEE-264B-46FD-8D8C-6B09D2861BDD","constrainProportions":false,"height":128,"width":102,"x":28.75,"y":232},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76E48274-96B7-442A-8F24-7FD5057C0295","borderOptions":{"_class":"borderOptions","do_objectID":"6C0D34AA-D147-495C-81B8-D38ABB05FB6B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-7.0069222755141633e-18, -0.15624999999999933}","curveMode":1,"curveTo":"{-7.0069222755141633e-18, -0.15624999999999933}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-7.0069222755141633e-18, -0.15624999999999933}","curveMode":1,"curveTo":"{-7.0069222755141633e-18, -0.15624999999999933}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352944, 1}"}]},{"_class":"shapePath","do_objectID":"EF50AD5D-F6FC-4DC9-A75E-5B0A48846128","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1B2FE1BE-AE37-48F3-9F3C-1D01CA26477C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9D9C0F39-E31C-4EDA-8515-DE0C6167647E","constrainProportions":false,"height":50,"width":101,"x":29.75,"y":310},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0995CE8E-EDAA-4BD1-9BB9-61DEC17AAA0D","borderOptions":{"_class":"borderOptions","do_objectID":"A49C7073-1558-434A-B6FF-36808F499658","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0099009900990099011, -1.9599999999999975}","curveMode":1,"curveTo":"{-0.0099009900990099011, -1.9599999999999975}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0024752475247526336, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.0099009900990099011, -1.9599999999999975}","curveMode":1,"curveTo":"{-0.0099009900990099011, -1.9599999999999975}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99257425742574279, 1}"}]},{"_class":"shapePath","do_objectID":"F2491945-7234-4822-A407-792EE84A52C1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2C693572-6216-46AE-8F1D-0C0195F612D6","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5A0A1F37-5F83-4CA5-AA9D-65B112D8BC80","constrainProportions":false,"height":30,"width":100,"x":30.75,"y":280},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0966D00E-92A9-48E9-BD7A-85496D0FF716","borderOptions":{"_class":"borderOptions","do_objectID":"C8331569-D2D9-4D2A-9900-737BDA54C461","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.019999999999999983, -1.5999999999999956}","curveMode":1,"curveTo":"{-0.019999999999999983, -1.5999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.002500000000000226, 0.99999999999999967}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.019999999999999983, -1.5999999999999956}","curveMode":1,"curveTo":"{-0.019999999999999983, -1.5999999999999956}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99250000000000016, 0}"}]},{"_class":"shapePath","do_objectID":"2969C269-1806-4B22-907D-43F28AA0ABF5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1706A3FE-BD70-4566-B0BD-36014EB5F9E7","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"AB0152D5-CB63-404E-8A16-BF9FFCF3C97F","constrainProportions":false,"height":110,"width":102,"x":28.75,"y":280},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0D34EFD5-F15D-4EA8-A16B-A7CF3EFCDD7E","borderOptions":{"_class":"borderOptions","do_objectID":"E88D2ABA-E734-4347-8EE2-AABFBB13F263","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2143064331837648e-17, -0.61818181818181683}","curveMode":1,"curveTo":"{1.2143064331837648e-17, -0.61818181818181683}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0024509803921568536, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.2143064331837648e-17, -0.61818181818181683}","curveMode":1,"curveTo":"{1.2143064331837648e-17, -0.61818181818181683}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352944, 0}"}]},{"_class":"shapePath","do_objectID":"2407FC82-37EA-45AC-B95A-2D4E5E18F0EF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"69995274-3805-4750-9DB5-041BDA195CCA","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6A82044D-31A9-4B25-94E6-8ABCA8E5911E","constrainProportions":false,"height":30,"width":102,"x":28.75,"y":360},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA5E8628-CB0F-44D3-97A3-3A0BE06DAE6E","borderOptions":{"_class":"borderOptions","do_objectID":"7550BE9A-C74E-4669-9647-836CE2CDA05D","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.469446951953613e-18, -4.9333333333333256}","curveMode":1,"curveTo":"{3.469446951953613e-18, -4.9333333333333256}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0024509803921570752, 0.99999999999999944}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.469446951953613e-18, -4.9333333333333256}","curveMode":1,"curveTo":"{3.469446951953613e-18, -4.9333333333333256}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352944, 0}"}]},{"_class":"oval","do_objectID":"23E53B54-DAD2-4D1F-B6F9-0D58792D76C1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"ABDF61D8-E685-4A68-85B7-EDA7BC832846","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"548B835B-9297-498A-965E-E8E9D4F70F50","constrainProportions":false,"height":60,"width":60,"x":287,"y":359},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"222C350B-1FA0-4C9E-9A0D-922152ED2D45","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"89664D2E-77A7-4268-85EB-ABE20CA99BFF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FF4131A3-7260-4E08-B843-D52874B05833","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2E5E0C35-88E2-4564-ABDE-10E104E94F18","constrainProportions":false,"height":34,"width":35,"x":299,"y":371},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B77F2F97-B8F5-43F6-B38D-701D57F78E5B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"3229162A-ED59-4B1C-9AFC-4D2BD35EEFBB","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"20170036-F1CB-47CD-98AB-9850CE7FAE24","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"98FBBE7C-8365-4DAC-B2A7-0E233F77DAE5","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"019ED8EB-559F-48EF-A9DA-7DADFE23A0B1","constrainProportions":false,"height":60,"width":60,"x":287,"y":199},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6F991FEA-8B2E-42E9-AEAC-3C8D7147ED0A","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"5A502703-AE71-4C42-9B3D-9DACF442216D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4993C14F-2F06-4551-9FDF-753187029F82","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1AE0B5A8-92DF-4F7C-9BD9-E621DF7C9845","constrainProportions":false,"height":60,"width":60,"x":287,"y":199},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EFB760B7-0A2A-4532-8DEA-1F280C2B241D","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"0A66E57D-798A-4766-A845-0E075332EE0E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"75960958-B00E-4F6C-8C6B-AF47D9CDAACB","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"671DA845-E307-4EB5-A9FD-34EACFABA08F","constrainProportions":false,"height":34,"width":35,"x":299,"y":211},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A2D1B1D7-5805-4660-9C9E-0C939E3449A6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"7168891B-AF62-4259-9D97-44D3DBDDC4E4","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"0F3FD195-26F7-4227-8E64-D19EF5320F54","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F3ED13D3-3FF9-4FB3-8338-095756EA7A69","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B9589CFC-82B6-4A73-917D-CE86321CF3F8","constrainProportions":false,"height":48,"width":102,"x":346.75,"y":232},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"647C7BC2-02B0-45C2-9D68-F0512DE2FC39","borderOptions":{"_class":"borderOptions","do_objectID":"B13BE7B0-4255-4FA5-AA96-592F3AA521B9","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.6653345369377358e-15}","curveMode":1,"curveTo":"{0, 1.6653345369377358e-15}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.6653345369377358e-15}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.6653345369377358e-15}","curveMode":1,"curveTo":"{0, 1.6653345369377358e-15}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352988, 1}"}]},{"_class":"oval","do_objectID":"C272C0C8-DF1C-49AB-A04B-9556AB31984C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8FF9BC1B-3272-4A77-BA0C-AFA106568CCB","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E7FFD7E0-7181-4E7B-8A53-55B3252BBC0B","constrainProportions":false,"height":60,"width":60,"x":448,"y":250},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"819BBA28-D1BA-4EAB-89E3-DBBDB246B3FC","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5674176476853671,"green":0.7351071956905461,"red":0.8928147468014039},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"23ED9170-27CF-44B6-A7B9-825874ED4CE9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7C47BA7B-62BA-4481-8256-E7DB0B7AE68A","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E51AA26E-BE98-4880-A70A-B82ABDA63935","constrainProportions":false,"height":34,"width":35,"x":459,"y":262},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"r","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C62F04DD-36BA-41BA-A149-BE046E31AD31","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1C77D8A1-CB51-49DA-B948-DEFCCE07280F","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"r","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 14}, {18, 13}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"A6178150-2AC0-4E59-806B-F7FBDFB1975B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F68A764E-9D3E-403C-B0EB-F27542C6BCB0","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9B58B958-554D-4C52-B918-D59D69CEC923","constrainProportions":false,"height":60,"width":60,"x":448,"y":330},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F412DB3E-855D-436F-830F-36FA93A36AE5","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5674176476853671,"green":0.7351071956905461,"red":0.8928147468014039},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"C64F92EE-B12E-405A-9713-85FF3CFA3AD1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5ED7A333-9931-4F81-AECD-8006B14B9750","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E482A574-12EE-4016-90E6-AF6249EC73DB","constrainProportions":false,"height":34,"width":35,"x":459,"y":341},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"f","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7DBE50D2-F786-43D9-8B99-F29109D0CC2A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"11BF8760-EB2F-41F5-9796-154E83C02749","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"f","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 9}, {18, 18}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"02A5CE1C-878D-4E04-8078-99C96D43D41D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C2123C15-F04C-4FE4-B50D-CC3EB1EF10C3","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D3EDBAFB-57A0-42E2-BED2-0CB5E0C1AB29","constrainProportions":false,"height":80,"width":59,"x":507.75,"y":280},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F45F122F-8010-42C1-A0F9-65E58AADEC4F","borderOptions":{"_class":"borderOptions","do_objectID":"2A438287-C173-4E58-ABE6-8E2D87AC10A6","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0677966101694873, -1.3499999999999996}","curveMode":1,"curveTo":"{-1.0677966101694873, -1.3499999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0042372881355934311, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0677966101694873, -1.3499999999999996}","curveMode":1,"curveTo":"{-1.0677966101694873, -1.3499999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98728813559321937, 1.0000000000000002}"}]},{"_class":"shapePath","do_objectID":"FDEDFF20-D483-4DE2-B6A4-12D446F45B81","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E529F417-A12D-4058-9AC1-C8468521A015","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"62F94929-4DB4-406B-9283-CD493DE8C4D5","constrainProportions":false,"height":2,"width":59,"x":507.75,"y":279},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E38B1F7C-0CBC-40F1-8AC5-D89D6592E147","borderOptions":{"_class":"borderOptions","do_objectID":"A9F9999F-54B6-48E6-9EA9-2ABAED553606","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0677966101694865, -43.499999999999957}","curveMode":1,"curveTo":"{-1.0677966101694865, -43.499999999999957}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0042372881355929653, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0677966101694865, -43.499999999999957}","curveMode":1,"curveTo":"{-1.0677966101694865, -43.499999999999957}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98728813559321971, 0.5}"}]},{"_class":"shapePath","do_objectID":"2B2C9EF4-75F7-4E02-B06D-17845712FF67","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F3C6F1D4-22B9-4A55-AC3F-7E3D59D35039","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C60EA2F2-986A-4346-A980-E61055075628","constrainProportions":false,"height":80,"width":59,"x":507.75,"y":280},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C2F325E4-0B86-4FC6-A2B7-C3D2D3A166F1","borderOptions":{"_class":"borderOptions","do_objectID":"14B454ED-7497-4768-A68C-62C48AB86D41","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0677966101694851, -1.3499999999999985}","curveMode":1,"curveTo":"{-1.0677966101694851, -1.3499999999999985}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0042372881355934294, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0677966101694851, -1.3499999999999985}","curveMode":1,"curveTo":"{-1.0677966101694851, -1.3499999999999985}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98728813559321971, 0}"}]},{"_class":"shapePath","do_objectID":"146F38B0-2537-4094-91A4-F248E0F504BC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0757737B-4C0F-4B61-BDD9-0059204B9827","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2F125DDA-4262-429B-A4A7-2A709BB9374F","constrainProportions":false,"height":2,"width":59,"x":507.75,"y":359},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F09776F2-8B35-4980-966A-6B569B79F9EB","borderOptions":{"_class":"borderOptions","do_objectID":"A47F968D-C79B-47E7-8152-4A05672C76D3","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0677966101694851, -93.499999999999972}","curveMode":1,"curveTo":"{-1.0677966101694851, -93.499999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0042372881355934311, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-1.0677966101694851, -93.499999999999972}","curveMode":1,"curveTo":"{-1.0677966101694851, -93.499999999999972}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98728813559321971, 0.5}"}]},{"_class":"oval","do_objectID":"09F7348C-80EE-4B1F-864B-DCBB6D45BB44","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6E29564A-8AE9-48AB-B99F-D9A1130B7081","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0C43FF72-026E-4E00-A35F-180DE0D7B7C6","constrainProportions":false,"height":60,"width":60,"x":566,"y":250},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E2CE2AB-EE9B-46DD-8043-024485E2DC7D","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"7A2818A3-0FF4-4758-A9CF-D20CC973485C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"7B329FC2-FD99-4A83-BC2C-B268B4723AFB","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D957A013-1419-4A01-9F7C-FB35468680D8","constrainProportions":false,"height":47,"width":35,"x":577,"y":262},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E038374D-AB47-45F0-B45C-F29C50EEDB76","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"50F0F146-C842-4970-B0F2-DEBBF42A454F","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{2, 8}, {31, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"3C781FB6-4764-42A5-9F28-B646527FDD9A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5C1D4ABE-75AB-438C-BB43-2A9B6D68CBC2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3D2B6897-C30C-4767-9199-75ABE4BBD1D1","constrainProportions":false,"height":60,"width":60,"x":566,"y":330},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D628A4CD-5E2B-4826-943E-79573D176916","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.8928147468014039,"green":0.5674176476853671,"red":0.5857113319564011},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"D5ADD543-9419-4471-A5F3-8F19C8B5E3DE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D345BB58-12F5-4643-9464-5515E3413269","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"76B0E45A-F19A-44B9-AAFE-A44A712FF0FB","constrainProportions":false,"height":47,"width":35,"x":577,"y":341},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"pi","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2E9D61F2-56A8-4B76-B811-CD48E04C8153","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"D353D7F7-B4B3-4354-A5DA-8BEB00EAE4DE","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"pi","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-BoldOblique","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{-1, 8}, {34, 25}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"7FF62649-AA88-4D01-9A17-DE4961B82E98","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"12B2A973-72DC-4284-A09E-73B27BFAD484","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"54E82E95-B07D-49BD-A809-B7F5F351BBDF","constrainProportions":false,"height":60,"width":60,"x":288,"y":280},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"50DC8A43-BBE7-48D7-BC72-B07048D89EB7","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"53725047-5417-4A77-B534-91A9DA836ED7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4E79C0AA-01FF-43F0-A481-1ADC2F54B850","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CE2B1DF1-E8F9-4EF4-B044-4EFF49782F2B","constrainProportions":false,"height":47,"width":35,"x":304,"y":290},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8355772E-0D74-40DC-8B96-061F60E721FA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"B82BF113-2412-4CF5-8EF1-46E125075EC1","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"A3F45C3E-05C8-4F24-9C19-BB16D080A964","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"20A109C0-2D5A-4FAF-9AA9-12F5A74810FA","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6C4524B3-8C25-4592-A22B-5B0D3F0DD8CD","constrainProportions":false,"height":50,"width":100,"x":348.75,"y":310},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A46778CA-8256-4DE3-B529-1289FF91C2BC","borderOptions":{"_class":"borderOptions","do_objectID":"B04E972E-70C3-47F6-8B1C-C7D853306E9C","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.01999999999999999, -1.9599999999999969}","curveMode":1,"curveTo":"{-0.01999999999999999, -1.9599999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0024999999999999471, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.01999999999999999, -1.9599999999999969}","curveMode":1,"curveTo":"{-0.01999999999999999, -1.9599999999999969}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99249999999999972, 1}"}]},{"_class":"shapePath","do_objectID":"D752CC3E-BAA4-4066-A5B4-37F5D49626DC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F7491766-327B-486E-876A-8AE428571C3C","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EDCCD9F0-17C6-422F-B5B5-3C42A175482E","constrainProportions":false,"height":30,"width":100,"x":348.75,"y":280},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8214237D-3CE0-49FC-9453-116E0434F5E3","borderOptions":{"_class":"borderOptions","do_objectID":"837B0520-C268-4DE6-AB69-679CDF3C7EE5","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.01999999999999999, -1.5999999999999961}","curveMode":1,"curveTo":"{-0.01999999999999999, -1.5999999999999961}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025000000000003908, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.01999999999999999, -1.5999999999999961}","curveMode":1,"curveTo":"{-0.01999999999999999, -1.5999999999999961}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99249999999999972, 0}"}]},{"_class":"shapePath","do_objectID":"054C378F-A5CF-4D75-99F3-793340238AE8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"56D2451A-E717-4ACE-AB64-1B1FF265A7B7","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"92A99D6E-372A-4427-99EC-CF1144839FAF","constrainProportions":false,"height":108,"width":102,"x":346.75,"y":280},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"97219569-0FF0-4325-9A75-3ED5627F2C2C","borderOptions":{"_class":"borderOptions","do_objectID":"D51EF294-BB40-4533-8307-22F560BF09DE","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{8.6736173798840355e-18, -0.82407407407407285}","curveMode":1,"curveTo":"{8.6736173798840355e-18, -0.82407407407407285}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0024509803921572981, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{8.6736173798840355e-18, -0.82407407407407285}","curveMode":1,"curveTo":"{8.6736173798840355e-18, -0.82407407407407285}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352988, 0}"}]},{"_class":"shapePath","do_objectID":"DAE80828-80CA-4AF0-8C4A-17D8A3C60ACE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3FF2F1C4-7952-4D97-ABBB-869863BAF416","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"322375F8-EC5B-4F06-89DD-44574F2B8FEA","constrainProportions":false,"height":28,"width":102,"x":346.75,"y":360},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16AC9CA1-E230-4507-88D1-183751AD5221","borderOptions":{"_class":"borderOptions","do_objectID":"425805E0-DAE4-4C80-B6F3-1A6B94D47429","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0408340855860838e-17, -6.0357142857142767}","curveMode":1,"curveTo":"{1.0408340855860838e-17, -6.0357142857142767}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0024509803921572973, 0.99999999999999978}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0408340855860838e-17, -6.0357142857142767}","curveMode":1,"curveTo":"{1.0408340855860838e-17, -6.0357142857142767}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99264705882352988, 0}"}]}]},{"_class":"text","do_objectID":"8163126A-004B-4FD4-A39B-FAB0AF3B145C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2B976D41-0CBB-4C51-84D1-BC12F8BA82C0","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CF3E6F20-B74B-4011-B37F-2F4AFB0D41AA","constrainProportions":false,"height":34,"width":35,"x":213,"y":920},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"s","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7831B8CF-CEB5-480C-B777-978AF11443B5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"ED37BCC6-FDDC-4827-A273-6F1603B3B9D5","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"s","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{11, 13}, {13, 15}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"7C41502B-7815-4D6F-BDC2-35A56715C7B8","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"14DAD2BA-A198-4C19-AD07-31B86A29C5A2","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"33F5E0DD-744D-4DAD-A56E-D24F7FB974A7","constrainProportions":false,"height":60,"width":60,"x":201,"y":1161},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5DC87844-5DC0-4A93-995E-C93FEA9ADD24","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"9CEE50BD-4D71-4D91-BF88-BB9912BC47D7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1DFE72B9-AD3E-4A67-B572-40798CA01147","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"78CDFDE7-FB82-4592-B15B-5D729787B22B","constrainProportions":false,"height":34,"width":35,"x":213,"y":1173},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"F","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7A4FFBC8-CDDF-4221-8D42-C748BD4D5040","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"169888F5-B200-48DC-A2F9-59531C2DB3FC","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"F","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {15, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"oval","do_objectID":"FB8D495C-68AB-4FB2-853B-82B142F109E7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4CA5CFAE-F131-45E3-94EF-65B58A40CB6F","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2562D099-B2A2-4994-A24A-4E6A6C4197DC","constrainProportions":false,"height":60,"width":60,"x":201,"y":1000},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0CFB03B2-1DDE-47AA-9739-E73C3D533233","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"oval","do_objectID":"97E82BD9-0FCB-4EB9-BD8D-78A215A69633","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E551CE3C-E833-4A0C-B0B2-297B8411750D","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F6D88293-D33C-4BC4-BDD0-0E284B34E7B9","constrainProportions":false,"height":60,"width":60,"x":201,"y":1000},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"66C1BA8C-1A61-4ADE-A10F-B98B1822CC68","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"4F31832E-5FA1-4F44-A7F7-482E913B73B7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"63F22340-237A-43C3-AEA9-3356F519673B","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"20BDEFE9-127F-485D-A258-C20EBEBADCE9","constrainProportions":false,"height":34,"width":35,"x":213,"y":1012},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"R","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"45E90B64-7EE0-4AE2-8583-EE7C80701A7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"65E9F719-AC83-48AF-B310-26FBA6CA1825","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"R","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 10}, {16, 17}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"shapePath","do_objectID":"3C010C1D-148D-4A84-BDA6-F8EF78EC28C7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FC0CA563-6C72-4251-B6FA-384A9BE376E4","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FAF7E888-C598-4EF2-9DED-41780DE475AF","constrainProportions":false,"height":49,"width":49,"x":232,"y":861},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"34226B7E-D379-43CA-AC06-A09DED41B7D2","borderOptions":{"_class":"borderOptions","do_objectID":"89CEDB83-FA98-4518-B70A-3E214CE6F51D","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.3213010041610054,"green":0.3213010041610054,"red":0.3213010041610054},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.020408163265306124, 1.6122448979591846}","curveMode":1,"curveTo":"{-0.020408163265306124, 1.6122448979591846}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"oval","do_objectID":"C6316BD8-3F99-41B4-AAD4-BA0B6E740FAE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"301CCA69-BB1C-4062-94A4-2D5E5A1CFE86","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9DCF017B-BE4A-482C-BC5B-C7585D3FC9C6","constrainProportions":false,"height":60,"width":60,"x":202,"y":1081},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A078F9B-7A05-46FD-ACA9-0B93DE9E7288","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.743350485096807,"green":0.743350485096807,"red":0.743350485096807},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]},{"_class":"text","do_objectID":"446DA7A1-9843-4F99-B827-F6F92FC67431","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6F66FCD1-8782-43CC-B6CF-B1AF694DF990","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6360B57F-0438-4475-BF65-549FA1768AC9","constrainProportions":false,"height":47,"width":35,"x":218,"y":1091},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Ci","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DBFEB24A-82CF-440F-8AFD-5D471CCCFDF2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1182E084-4E13-43EE-8B85-36C19E7F8D05","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":1},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Ci","attributes":[{"_class":"stringAttribute","location":0,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}},{"_class":"stringAttribute","location":1,"length":1,"attributes":{"NSSuperScript":-1,"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"textStyleVerticalAlignmentKey":1,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 8}, {32, 20}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"group","do_objectID":"864ABAFF-CB49-4C76-8A0A-21A92AD5DE27","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":690,"width":731,"x":200,"y":-2260},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"F4F40CB1-889C-4514-804D-51F05138E2AD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":201.0000000000002,"width":440,"x":0,"y":58.99999999999989},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"57A16BCC-F938-40D3-BADC-F5A4B0BB5674","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":68,"width":180,"x":160,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6989763384986709,"green":0.9761432150135869,"red":0.6641326517467155},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3A8DACD0-041C-4AB0-9C88-12E6F777CFD2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4ACE3CA2-4784-4414-82D5-AF9A0DA4DECA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E4C819F8-2E88-4A36-8132-A10ABF877350","constrainProportions":false,"height":68,"width":180,"x":160,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"All-at-once Model","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"54682A2B-DA3A-4E4A-B723-206985FDD624","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"FDC3EC83-926C-47DC-9B57-34F347FC512B","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"All-at-once Model","attributes":[{"_class":"stringAttribute","location":0,"length":17,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 9}, {166, 53}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"0DC2B2CE-14A6-44A8-9365-75DE839F8489","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":31,"width":160,"x":0,"y":169},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9626049097033514,"green":0.693721368844897,"red":0.6520935205582723},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A287A42D-98C7-46E6-A665-458A3E012966","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E8A78317-9CD9-4F46-8C13-34FDEA3EAFAF","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B908D129-E914-4BCD-A467-737BACD7C7B6","constrainProportions":false,"height":34,"width":160,"x":0,"y":166},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"statement","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C7545E3-E6F9-403D-9528-8D750BEBFF88","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"E06BF392-6308-439D-9A75-2907459A4274","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"statement","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{6, 10}, {149, 18}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"A6496136-8378-4F3B-95D2-BA464F739774","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4A4576C3-2FBE-4E55-A132-045C654BF93E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0539A24C-F323-4EEB-BA8C-7B882AA8F8D1","constrainProportions":false,"height":31,"width":221,"x":138,"y":3},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"30524671-6E54-4053-AD3C-AB08D690713B","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6623407206157358,"green":0.6880461603217076,"red":0.9636433919270834},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"CB3B8CD3-7BB6-4DF1-B365-C5665FDABE2E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E78A665D-6DB6-4712-A2B0-51866BC4027D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4DCCDB12-783E-44E7-8CCE-77AFD3C7E7B7","constrainProportions":false,"height":34,"width":180,"x":158,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"ans; proof","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"83347228-F719-45FD-AEF3-959B221DDE35","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"B1542934-F1E6-4983-9DDD-D24A68789073","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"ans; proof","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{7, 9}, {166, 24}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"AD188AC5-6557-4E17-9B05-B1579743B7DD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F419E3F3-FB08-4489-B042-E1A8FBFAB3EA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4AC678A4-246D-4804-8F11-F9CDDA3B8659","constrainProportions":false,"height":30.99999999999999,"width":100,"x":200,"y":170.0000000000002},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"48207EE2-96C7-41BF-BA85-57E14BFA675D","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.6941176470588235,"red":0.6509803921568628},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F4526B50-0F4C-4343-9069-1D6976DDCDE1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"652AC239-809D-4BF6-AD61-B916E1546A30","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BC0BE5E1-4B55-482F-9528-DBC0D36D3AF4","constrainProportions":false,"height":34,"width":100,"x":200,"y":167},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rules","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C4983B6D-8B89-4CB6-AE20-03C03DF51BD0","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"B79FDEC1-E400-4797-BBF1-5AC55632A613","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"rules","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 9}, {81, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"9DB05898-88D4-406D-809A-70F1D50A7481","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"4A83BF10-3E44-41E9-9481-C844A79BF387","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B34869F1-2828-43F2-B837-2838B2ED76C9","constrainProportions":false,"height":30.99999999999999,"width":100,"x":340,"y":170.0000000000002},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AD09D880-D7E6-45A7-BEDB-67F7840BDFCC","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.6941176470588235,"red":0.6509803921568628},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"3544BD5D-E7FE-4D40-A558-7530EBFC44F6","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5EA8487E-7B4E-4B86-BD24-7C217E394DE7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"1283BAFA-37DE-46E6-983B-A6237DDF2622","constrainProportions":false,"height":34,"width":100,"x":340,"y":167},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"facts","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8418AD5A-57D1-4DDC-969E-50782F2DB0A6","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"8FACA484-3C00-4006-9988-50350B05BAF3","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"facts","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 9}, {80, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"shapePath","do_objectID":"0EFC0C42-D61C-4C4B-B2B7-E1F2B26F46E4","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":168,"x":80,"y":128},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2,"green":0.2,"red":0.2},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77380952380952428, -2.0731707317073176}","curveMode":1,"curveTo":"{0.77380952380952428, -2.0731707317073176}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999878}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77380952380952428, -2.0731707317073176}","curveMode":1,"curveTo":"{0.77380952380952428, -2.0731707317073176}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"1FABD6F9-ACD2-4A3B-95E1-1D017E5BC3ED","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"77B8A525-9F2B-4959-9E89-11B0A75C8275","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0CD6F730-0FA2-4B25-B90D-F1A9776695A2","constrainProportions":false,"height":41,"width":2,"x":249,"y":128},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"ABB01380-F602-4D82-8FFC-E585D3A395E1","borderOptions":{"_class":"borderOptions","do_objectID":"28E5A687-070D-4ECE-A52E-2074F3E87E6F","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2,"green":0.2,"red":0.2},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-19.499999999999915, -2.0731707317073171}","curveMode":1,"curveTo":"{-19.499999999999915, -2.0731707317073171}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.99999999999999867}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-19.499999999999915, -2.0731707317073171}","curveMode":1,"curveTo":"{-19.499999999999915, -2.0731707317073171}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"13C01611-64D3-401C-98F3-3750FAE1558D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F8C2079D-ECF8-4464-BF1C-B509A7787A7E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0B2194D5-ADE6-4859-933D-F0FA0DA89DF9","constrainProportions":false,"height":26,"width":2,"x":247,"y":34},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0CBB2BC2-9B1C-424D-BCDA-443EFE5BA000","borderOptions":{"_class":"borderOptions","do_objectID":"9484E73D-AC71-461D-AB40-2195E6F75C22","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2,"green":0.2,"red":0.2},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-18.499999999999908, 0.34615384615384709}","curveMode":1,"curveTo":"{-18.499999999999908, 0.34615384615384709}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-18.499999999999908, 0.34615384615384709}","curveMode":1,"curveTo":"{-18.499999999999908, 0.34615384615384709}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"0E9CB215-BDFC-4764-94E2-01C70F721176","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"790ECBE5-2DDA-4D5D-AE86-FBE19E90D740","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"60973D7A-8852-4A0F-99BD-B43BA5F20C9D","constrainProportions":false,"height":42,"width":140,"x":250,"y":128},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24F3C2E6-C5BA-4D84-A76A-C76F056CA0E7","borderOptions":{"_class":"borderOptions","do_objectID":"05A81114-0938-42D3-B7BC-2C82FF176A95","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2,"green":0.2,"red":0.2},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.28571428571428442, -2.0238095238095246}","curveMode":1,"curveTo":"{-0.28571428571428442, -2.0238095238095246}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000004, 1.0000000000000067}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.28571428571428442, -2.0238095238095246}","curveMode":1,"curveTo":"{-0.28571428571428442, -2.0238095238095246}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]}]},{"_class":"rectangle","do_objectID":"9CBED193-4D89-45E9-8ED0-74393024EDBC","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D2A942D1-900C-4574-9406-FBBB6F95C6AA","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"2F1E8239-6EB9-4004-9719-35EF51AADB13","constrainProportions":false,"height":31,"width":102,"x":341,"y":336},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0E2F651A-99E5-47AA-BB3B-EB663BD5B08E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6623407206157358,"green":0.6880461603217076,"red":0.9636433919270834},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"528AE444-1309-4A60-9F0F-CA09ED5D8A92","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6C8C857E-8F51-4157-A0CF-285A339AB657","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"71A1385C-5545-416A-898B-4D2FCCBCD043","constrainProportions":false,"height":34,"width":84,"x":350,"y":333},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"95A63C36-D3B4-4668-B473-88E6D1A82085","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"DC3F7283-797B-4E7F-9022-47213E07009D","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 14}, {66, 14}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"9AE76089-4A29-4289-A1B5-21AD75CC40C9","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"5EA08DBA-C8D8-4BC4-B927-64F82CFFB3F1","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"A1E43EBE-53C7-49BD-8FDD-BE6A55D72E68","constrainProportions":false,"height":68,"width":180,"x":120,"y":513},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3386E6A0-A4C2-47B0-982F-E84C8F41CCEF","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6989763384986709,"green":0.9761432150135869,"red":0.6641326517467155},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"480224DA-CC8F-4261-8F01-8C331ED7A9DA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C089FF89-FD36-416F-81FD-7DC91677DF29","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"6CA552BB-FB65-42EA-88A7-A9C4FC98D031","constrainProportions":false,"height":68,"width":180,"x":120,"y":513},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rule Selector","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8815FCED-A14B-4452-BC30-F710E02F2619","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A0442023-41F3-4570-BD7A-23818EC81065","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Rule Selector","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 9}, {133, 53}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"8C70925B-C8BE-406B-B9F7-221FDBF6A421","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"59ABA861-DCC1-4BA1-8D2E-A465A13C2731","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7CF2FFBC-5F93-4AC9-998F-20285F9EBECA","constrainProportions":false,"height":68,"width":180,"x":301,"y":393},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"02CC13DC-011F-4A85-BDC8-C5252E68CD6D","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6989763384986709,"green":0.9761432150135869,"red":0.6641326517467155},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2F29854D-9CCA-496C-83A7-B86980EADDE5","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"0F42296C-BF82-4AF1-88C5-D5AE0E2D58A3","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"DC41D9EF-28B7-421D-8562-CD2B3017757D","constrainProportions":false,"height":68,"width":180,"x":301,"y":393},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Knowledge Composer","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6AD5EDE4-07CF-48FC-9BD9-F9D2BC9160C3","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"90DF7F7B-483B-4A93-8706-E7C74293E641","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Knowledge Composer","attributes":[{"_class":"stringAttribute","location":0,"length":18,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{15, 9}, {150, 58}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"AFD48884-403C-48A1-92DA-52E4711222FA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"AE129E68-7D17-4344-8823-BA3707607A5F","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E5E68E2C-F9BB-4AFD-9F2B-D307A40D7294","constrainProportions":false,"height":31,"width":102,"x":0,"y":622},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3579786B-7190-46E9-93C9-0973A26F1A0D","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9626049097033514,"green":0.693721368844897,"red":0.6520935205582723},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BDB8F444-1875-40F1-AE9A-31E077348D3A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1EAE5220-97A1-4DB2-BAA8-734050585643","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D226F42F-8C3F-468F-B25C-A6983E04D26F","constrainProportions":false,"height":34,"width":102,"x":0,"y":619},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rules","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8E954341-1B78-4801-A699-38DC64CE2FF0","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1F9B0D47-B237-47C4-97AD-226FBD0257AB","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"rules","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 9}, {81, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"D9864F8F-CE4E-42BA-934D-E4AA8F9BE77D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C4642AA1-09DF-4204-84ED-077512C6D545","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"4239AB7D-0274-4A17-8642-9A2105378F0B","constrainProportions":false,"height":31,"width":102,"x":158,"y":426},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"53DB80E1-E9BB-4946-A349-D9D3CE09FE22","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5686274509803921,"green":0.7333333333333333,"red":0.8941176470588235},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2E4AFCAE-A323-47DF-BE78-E52043BCC5B7","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"01765DA6-79DB-4DD8-8393-9FE39FEC7A70","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"3B040B0F-E981-465E-ADA4-CD8A7ED0BCC6","constrainProportions":false,"height":34,"width":95,"x":165,"y":423},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rule","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A376A72C-5C6E-43D2-81C8-D11E690CC626","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"15750A15-0B8D-4A14-9C0A-9623A84ACD95","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"rule","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{15, 9}, {65, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"83AD1928-AD25-4816-BAD8-5539CDA5B32E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2F2AE1CB-9DC0-412D-9517-FA9E90058097","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"FB295FE7-0FC9-421D-925E-08528C1C22EA","constrainProportions":false,"height":30.99999999999999,"width":158,"x":142,"y":623.0000000000002},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8656652F-B224-4775-AE97-C7829AE11D0E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.6941176470588235,"red":0.6509803921568628},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"A97AB4FE-AFA8-437E-8D36-1689630BDA75","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"2DC1AB8D-CA1A-4F4F-959B-2FF316B3F1A7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B0F5D3F3-445C-46B1-8829-A7705DF9CFC3","constrainProportions":false,"height":34,"width":158,"x":142,"y":620},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"statement","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"12E07A83-A2AD-424C-B8A2-B9A124416FCD","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"0179DF04-DF63-4B16-A79F-B2E39F7825DB","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"statement","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{5, 10}, {149, 18}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"26FC0B45-CD06-4632-81A1-92E4B52662A1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6960BA1D-BE83-4B5B-8051-F1467C837654","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8B29AEAD-AF62-4EDA-B090-7AD8DF174314","constrainProportions":false,"height":30.99999999999999,"width":100,"x":540,"y":623.0000000000002},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BD625349-F7EE-412B-9D7C-98C65DC33EC8","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.6941176470588235,"red":0.6509803921568628},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"CE89ACFA-D1D9-4A6C-B697-402D6DA801AA","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"41A25393-4CF1-4B40-8FAC-73F238962CA7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C492A731-491E-4AA1-BFE6-35BEE299653E","constrainProportions":false,"height":34,"width":100,"x":540,"y":620},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"facts","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8834A23D-2060-484A-A845-111DCD28B0B6","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"A9F545A2-CB3A-405C-8521-C785C224522C","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"facts","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 9}, {80, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"shapePath","do_objectID":"11CFE779-95D5-4911-9AA6-8CA91DFC9E32","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"3F40FD90-5508-4E90-A4A2-3C748E46E8B5","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D2C9306B-AC48-4BCA-8A93-22CADD9104E3","constrainProportions":false,"height":41,"width":129,"x":80,"y":581},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"665E51F4-2A7F-4CEC-9CA0-E9C6F6B413EF","borderOptions":{"_class":"borderOptions","do_objectID":"9ECF4F4D-4C8F-4FB9-A949-4DDD11639E54","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0077519379844968, -2.0731707317073167}","curveMode":1,"curveTo":"{1.0077519379844968, -2.0731707317073167}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.99999999999999856}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0077519379844968, -2.0731707317073167}","curveMode":1,"curveTo":"{1.0077519379844968, -2.0731707317073167}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"067F65BC-D396-4665-B0B4-7370D041A7B1","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"311346CC-8480-4E9D-95BB-FAB16BBB6216","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"F906E0A3-7F48-44A4-8D73-9EC539453E95","constrainProportions":false,"height":41,"width":2,"x":209,"y":581},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5E59E947-6A6F-42A4-9859-3200213D59B5","borderOptions":{"_class":"borderOptions","do_objectID":"81CC6DB0-DA81-4235-9AA6-D2B347F72AAB","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000000000000957, -2.0731707317073158}","curveMode":1,"curveTo":"{0.5000000000000957, -2.0731707317073158}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5000000000000957, -2.0731707317073158}","curveMode":1,"curveTo":"{0.5000000000000957, -2.0731707317073158}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"8E43A172-818F-4AF2-962A-0A7DC3D19152","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F2BB0B10-4808-4ED3-A5FB-166DC460F981","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"9617F022-E446-4E4A-B6FE-A86AF56D8DAB","constrainProportions":false,"height":58,"width":290,"x":300,"y":581},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B0220188-3D3C-4D76-B932-B717D0FFBBBF","borderOptions":{"_class":"borderOptions","do_objectID":"54224B23-04FE-44F4-8F88-A1B54ED01382","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.096551724137930534, -1.2758620689655185}","curveMode":1,"curveTo":"{-0.096551724137930534, -1.2758620689655185}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.9913793103448284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.096551724137930534, -1.2758620689655185}","curveMode":1,"curveTo":"{-0.096551724137930534, -1.2758620689655185}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"22D179FF-659D-4855-B59B-B502299B3ECD","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8C9B70D2-9700-42B0-B94C-12B7853501A0","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"093AE098-5229-4B61-BD66-40A68578408D","constrainProportions":false,"height":57,"width":2,"x":208,"y":457},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"09A13936-56BA-492A-B49C-38D0E31C3EF2","borderOptions":{"_class":"borderOptions","do_objectID":"02BE789C-824A-4AD1-9AAD-8CBB40B70858","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{21.000000000000092, 1.9122807017543864}","curveMode":1,"curveTo":"{21.000000000000092, 1.9122807017543864}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{21.000000000000092, 1.9122807017543864}","curveMode":1,"curveTo":"{21.000000000000092, 1.9122807017543864}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"1016DEC4-B779-4C1E-A0B3-E0FE0F53076E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"B49F3EA7-68D2-419E-BDB9-ABB4947585FB","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EB749857-9793-4CEC-8C18-92631E67E9F8","constrainProportions":false,"height":1,"width":41,"x":260,"y":435},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"192E67D2-1A10-4FA3-812E-9611B0CBFF66","borderOptions":{"_class":"borderOptions","do_objectID":"A4993E99-BE1C-4C7B-98B9-40C19C6D8BAC","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.24390243902438863, 104.99999999999989}","curveMode":1,"curveTo":"{-0.24390243902438863, 104.99999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.50000000000011191}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.24390243902438863, 104.99999999999989}","curveMode":1,"curveTo":"{-0.24390243902438863, 104.99999999999989}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.0000000000000002, 0.5}"}]},{"_class":"shapePath","do_objectID":"24E778C4-3890-4438-B1E9-05036F57BFAE","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"DB013587-829F-4FF3-B765-D3EBAFECF7E8","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"CFEF0520-8DAD-422E-86CB-A09EF083B014","constrainProportions":false,"height":26,"width":2,"x":390,"y":367},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4C1D65B5-946D-49D0-BE63-B9286B63510E","borderOptions":{"_class":"borderOptions","do_objectID":"56F64009-A26C-4150-9EEE-641625587729","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-70, 6.8846153846153815}","curveMode":1,"curveTo":"{-70, 6.8846153846153815}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.50000000000011369, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-70, 6.8846153846153815}","curveMode":1,"curveTo":"{-70, 6.8846153846153815}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"CF174803-CF58-4251-BA2D-4ED412199B6D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F6F702EF-D530-45E5-80C7-AB757623F3D6","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8B4CF89F-BDA6-46B6-B290-701F2B67E8F1","constrainProportions":false,"height":1,"width":59,"x":481,"y":441},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"259A3698-5DD5-43B5-BF91-7D0B35D4D3E9","borderOptions":{"_class":"borderOptions","do_objectID":"1724105E-E1EC-4769-9F3F-3EB8A8AFCB8B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-3.9152542372881349, 104.99999999999979}","curveMode":1,"curveTo":"{-3.9152542372881349, 104.99999999999979}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999822, 0.50000000000011013}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-3.9152542372881349, 104.99999999999979}","curveMode":1,"curveTo":"{-3.9152542372881349, 104.99999999999979}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0084745762711868622, 0.5}"}]},{"_class":"rectangle","do_objectID":"34EC5D14-5820-4CF9-8954-0874B83611AB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8D779654-A86A-4132-93E4-8538581894A3","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"88A0F490-E75A-4968-AE73-80C5B8004B10","constrainProportions":false,"height":68,"width":180,"x":500,"y":513},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8C89F0AA-7E4E-4FDF-BD92-FCFF6EAC7546","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6989763384986709,"green":0.9761432150135869,"red":0.6641326517467155},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"66D76E0B-9F00-4344-8502-9FC0942A101A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"E741505F-A467-4F49-A047-55B46E390B1E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"E666E6C7-482D-468F-88EE-F39BDE8B045B","constrainProportions":false,"height":68,"width":180,"x":500,"y":513},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Fact Selector","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"91154E10-8641-4C81-BCD4-F029660ED23A","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"DE003976-7B54-4A75-AD9B-54191BC2CA6F","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Fact Selector","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{24, 10}, {133, 52}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"EE65D14E-7D5D-4A4A-8966-7F01D657AE77","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"36088105-E268-48B0-860D-460688A78265","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EDE337DF-3B03-42FC-9068-D8E808E8533F","constrainProportions":false,"height":31,"width":102,"x":540,"y":426},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B135024D-36A4-4BDA-81FF-78B04A293FF2","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.5686274509803921,"green":0.7333333333333333,"red":0.8941176470588235},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F088C9EE-AA0D-4DD9-A4C1-32B9EC051344","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"09191C51-5805-4DCB-8848-A03940166193","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"8E4BD4B9-1E91-41AE-B605-2C74B32E02DE","constrainProportions":false,"height":34,"width":95,"x":547,"y":423},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"fact","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C6F24000-2A1A-4B9B-A3DA-29F85EE213D4","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"9F805123-846A-4E8F-B5E5-C7EFAF0B6F85","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"fact","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 9}, {64, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"shapePath","do_objectID":"08D28F74-C456-4FB6-A0DD-4172314F3D03","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"FDE0C4FA-B245-4B83-94CA-73D875C6D357","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"5D8EA2BE-86E1-432D-B65C-DFCCBF7EF1A8","constrainProportions":false,"height":56,"width":2,"x":589.25,"y":457},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E4B556B-17E6-4573-9073-E3D4B9D4CE16","borderOptions":{"_class":"borderOptions","do_objectID":"CE71CD6E-ABF7-45F2-9EB5-C03163C73408","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-18.499999999999897, 0.58928571428571486}","curveMode":1,"curveTo":"{-18.499999999999897, 0.58928571428571486}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37499999999999867, 1.0000000000000002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-18.499999999999897, 0.58928571428571486}","curveMode":1,"curveTo":"{-18.499999999999897, 0.58928571428571486}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.375, 0}"}]},{"_class":"shapePath","do_objectID":"13234661-3738-4B9D-A0C6-74F8DE000F27","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"D39013A0-72E0-43B2-B925-A4CBF650E936","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"BE8C8C50-6136-41DA-A891-5C8B502EEDCB","constrainProportions":false,"height":58,"width":330,"x":210,"y":581},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"023809EF-5F18-4CEF-A40E-E0D65B5A9B2B","borderOptions":{"_class":"borderOptions","do_objectID":"30D02EEC-8F5E-426F-B7D0-42B38654279B","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{5.2609431962351164e-16, -1.4655172413793103}","curveMode":1,"curveTo":"{5.2609431962351164e-16, -1.4655172413793103}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 0.99137931034483273}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{5.2609431962351164e-16, -1.4655172413793103}","curveMode":1,"curveTo":"{5.2609431962351164e-16, -1.4655172413793103}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"B842744A-DCCC-48FE-B835-76FB5D25ADF0","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1AF1EBDF-8B5C-4F98-82D4-63AC34778651","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"696B3984-19D8-4B35-8BFB-195DF135769B","constrainProportions":false,"height":42,"width":2,"x":588.6250000000001,"y":581},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5B7A256D-F2DD-4A89-A33B-FE3EFA4FB580","borderOptions":{"_class":"borderOptions","do_objectID":"5A100324-6AC4-4223-BD53-32912734C5CE","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-89.499999999999986, -2.0238095238095255}","curveMode":1,"curveTo":"{-89.499999999999986, -2.0238095238095255}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.68749999999994316, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-89.499999999999986, -2.0238095238095255}","curveMode":1,"curveTo":"{-89.499999999999986, -2.0238095238095255}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.68749999999994316, 0}"}]},{"_class":"group","do_objectID":"D85981FB-9AD2-4B64-A19C-9E886C89F5CB","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":2,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":300,"width":232,"x":499,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1},"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"F5673834-7ED2-4FCD-A850-5B037F26702D","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"57BBBEE1-C998-4A27-B9E6-67B7CDDD0ABD","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"61BEC6DF-2C4E-4211-AE71-4D390DC6CA64","constrainProportions":false,"height":68,"width":180,"x":22,"y":120},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E6BC230E-5D55-4D85-8566-50FD7AFD0E7D","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6989763384986709,"green":0.9761432150135869,"red":0.6641326517467155},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"429AEA89-64FA-434B-AE9A-0C5814D1F56A","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F4933B38-5BB5-419E-8ED2-A35955581840","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"B9F69D86-97B8-4190-A0F2-F2C3BB805765","constrainProportions":false,"height":68,"width":180,"x":22,"y":120},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Iterative Model","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8F479E19-CC85-400B-ADF2-45B9A45651F2","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"38D2EF51-5CCC-4B2D-8AAD-E4D5B4E24810","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"Iterative Model","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{16, 8}, {149, 54}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"DDC22D8B-BD71-40F2-8E5B-FE5440F5FFCF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8ACE6BC2-0043-4690-88C0-5DDAFD34313D","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"7630D69D-52D1-4A06-A428-662B256BB6EC","constrainProportions":false,"height":31,"width":221,"x":0,"y":63},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5CAE1B48-6BC2-4833-8044-8C5945F3BB39","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6623407206157358,"green":0.6880461603217076,"red":0.9636433919270834},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"DE1C96A9-39D3-4246-8664-B7EE0D4C546B","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"C133AD02-6B0B-4287-ABFD-A8D027C7F0EE","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"0B5325F6-068A-493D-900F-102E9D78D285","constrainProportions":false,"height":34,"width":219,"x":2,"y":60},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"conc; proof","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CD2C9F64-2B94-49FA-9A0F-789A548E85C8","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"7F3DC0A9-E989-45DB-B121-98158571FBA3","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"conc; proof","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{18, 9}, {183, 24}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"6FDB6F7A-D523-46D7-A0C5-17235B62AF22","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"1075227E-28C7-4243-A487-D770236F27DE","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"C7873C3F-A29F-4A63-8B82-BA0BC4AA558F","constrainProportions":false,"height":30.99999999999999,"width":100,"x":0,"y":230.0000000000002},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6C4DBF2B-D3A0-4319-AE1E-577BE890FA7E","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.6941176470588235,"red":0.6509803921568628},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"2C033093-E9BB-4A36-B37A-BA29F38B530E","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"8E5311BE-9DCB-468F-BDDB-2DFEE9B0CCF2","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"11263C64-0AD7-41F3-80A1-D331CC2684E4","constrainProportions":false,"height":34,"width":100,"x":0,"y":227},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"rules","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"16C47E12-5258-4875-9870-09E83FE71B7B","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1F634A11-1F0D-4040-8415-A2BB6036F2B9","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"rules","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 9}, {81, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"rectangle","do_objectID":"AD06779C-00D8-497A-B850-E43F1270EFF2","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"57FC9D1F-F3F9-4675-911D-00C1AB09E20B","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EA2FB753-ECC9-4E95-AEA5-750D6D768EC4","constrainProportions":false,"height":30.99999999999999,"width":100,"x":121,"y":230.0000000000002},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C6CB7C9D-71D9-4D21-A211-904F26A5AA7F","borders":[{"_class":"border","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9607843137254902,"green":0.6941176470588235,"red":0.6509803921568628},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":8,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":8,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C16B6DC4-FCEE-4B87-B980-E2A84AF76C46","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"F33C260A-E295-489E-9652-C0EB8E3C735E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"EFD77A31-2720-4439-B32D-C5D2A83621E7","constrainProportions":false,"height":34,"width":100,"x":121,"y":227},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"facts","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06682C79-BF0A-47E6-AEAF-5AF654A76F18","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"1B5609DA-4ECD-4966-A0FD-C9F77863C825","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"facts","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{10, 9}, {80, 19}}","lineSpacingBehaviour":2,"textBehaviour":2},{"_class":"shapePath","do_objectID":"99C6B056-8F18-486D-B0AF-056009DB13EF","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"27218469-81DF-4AA7-9840-4A04DBFC1CD7","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"487C3E4F-2FAC-4949-BA1B-5435929023CC","constrainProportions":false,"height":42,"width":60,"x":52,"y":188},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4A7A17A8-8626-47F4-A2C6-E2393A187FC2","borderOptions":{"_class":"borderOptions","do_objectID":"19DA56B8-5DFE-45AB-9008-E1223F92A6FE","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333626, -2.0238095238095237}","curveMode":1,"curveTo":"{0.33333333333333626, -2.0238095238095237}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33333333333333626, -2.0238095238095237}","curveMode":1,"curveTo":"{0.33333333333333626, -2.0238095238095237}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"}]},{"_class":"shapePath","do_objectID":"1F394DC1-EC00-4B59-AA44-FA1BADAE8705","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"9ADBE9D3-DE0A-4340-A102-03087B31CEA0","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"052D0265-FFCF-4341-A820-07400A8E1B3E","constrainProportions":false,"height":26,"width":2,"x":109,"y":94},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5F88B960-41A6-49E5-86B3-C7CDCBA1FCC9","borderOptions":{"_class":"borderOptions","do_objectID":"B73F18DA-5EAC-4EA6-834C-E1A89E7E1093","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-18.499999999999908, 0.34615384615384709}","curveMode":1,"curveTo":"{-18.499999999999908, 0.34615384615384709}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.75, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-18.499999999999908, 0.34615384615384709}","curveMode":1,"curveTo":"{-18.499999999999908, 0.34615384615384709}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"}]},{"_class":"shapePath","do_objectID":"6146543A-04DA-4D80-B81E-404A32875D8F","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"ED395D63-860C-4455-805A-1D8C076DA8FC","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"01D7F032-F7E3-49F0-937C-E8FBFF51D60D","constrainProportions":false,"height":42,"width":62,"x":112,"y":188},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CFFD1982-8F0B-4A26-A6EB-045CBFB37EA9","borderOptions":{"_class":"borderOptions","do_objectID":"55803323-F4EC-4079-B432-490F31B93D22","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2697660804821982,"green":0.2697660804821982,"red":0.2699337282042573},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.64516129032257719, -2.0238095238095242}","curveMode":1,"curveTo":"{-0.64516129032257719, -2.0238095238095242}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1.0000000000000071}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-0.64516129032257719, -2.0238095238095242}","curveMode":1,"curveTo":"{-0.64516129032257719, -2.0238095238095242}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"}]},{"_class":"shapePath","do_objectID":"82039EC0-8243-47C6-B9A3-B3C46CA0754F","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":300,"width":122,"x":110,"y":0},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1987513076262493,"green":0.1987513076262493,"red":0.1991081790647645},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0021881838074398249, 0.20999999999999996}","curveMode":1,"curveTo":"{0.0021881838074398249, 0.20999999999999996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0021881838074398249, 0.20999999999999996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63676148796498921, 1.0000000000000009}","curveMode":1,"curveTo":"{0.63676148796498921, 1.0000000000000009}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63676148796498921, 1.0000000000000009}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63676148796498899, 0.87000000000000077}","curveMode":1,"curveTo":"{0.63676148796498899, 0.87000000000000077}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.63676148796498899, 0.87000000000000077}"}]}]},{"_class":"shapePath","do_objectID":"3477DB18-6422-4331-9182-9B1ED88CCD9A","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":90,"width":268.5266723632812,"x":230.4733276367188,"y":457},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2705882352941176,"green":0.2705882352941176,"red":0.2705882352941176},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.41111111111111109}","curveMode":1,"curveTo":"{0, 0.41111111111111109}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.41111111111111109}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55684104319064187, 0.41111111111111109}","curveMode":1,"curveTo":"{0.55684104319064187, 0.41111111111111109}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.55684104319064187, 0.41111111111111109}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.55684104319064187, 1}","curveMode":1,"curveTo":"{0.55684104319064187, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.55684104319064187, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]},{"_class":"shapePath","do_objectID":"AA59B02C-1E88-454A-8297-154A6C7B4A4E","booleanOperation":0,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":324.5,"width":317.1090087890625,"x":391,"y":314},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.2705882352941176,"green":0.2705882352941176,"red":0.2705882352941176},"fillType":0,"position":0,"thickness":1}],"endMarkerType":2,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"windingRule":1,"startDecorationType":0,"endDecorationType":2},"edited":true,"isClosed":false,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0031534897220948689, 0.067796610169491525}","curveMode":1,"curveTo":"{0.0031534897220948689, 0.067796610169491525}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0031534897220948689, 0.067796610169491525}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0000000000000007}","curveMode":1,"curveTo":"{1, 1.0000000000000007}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1.0000000000000007}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78521894080162224, 1.0000000000000007}","curveMode":1,"curveTo":"{0.78521894080162224, 1.0000000000000007}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78521894080162224, 1.0000000000000007}"}]},{"_class":"text","do_objectID":"87232397-D7FE-45FD-885C-07D0E1EDA395","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":59,"x":222,"y":266},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(a)","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"(a)","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 10}, {41, 23}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"88FA3771-16D7-43B3-A5DB-6346BE4A1D2C","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"6945D7E6-F768-4F9C-8DA2-BA3B74D79E24","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"18191DD3-A3F0-4475-A6C1-333BCC7D8F67","constrainProportions":false,"height":34,"width":59,"x":592,"y":266},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(b)","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AC6416C5-9312-4EE2-8D55-1E5505BA9E02","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"379AF85B-355F-4518-B6B1-13CC89FBBB91","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"(b)","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 9}, {41, 24}}","lineSpacingBehaviour":2,"textBehaviour":1},{"_class":"text","do_objectID":"14F25D35-51A1-49F4-8904-93797B683768","booleanOperation":-1,"exportOptions":{"_class":"exportOptions","do_objectID":"EAED0953-E991-4F42-8F5C-74FEFC370F8E","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","do_objectID":"D925D644-2794-44F9-BE23-584667AD36DE","constrainProportions":false,"height":34,"width":59,"x":372,"y":656},"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"(c)","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9966704-AC0E-41D8-939F-694B37FA4EC0","endMarkerType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startMarkerType":0,"textStyle":{"_class":"textStyle","do_objectID":"33DAE091-38B2-4849-8F6B-015ADB5BCB27","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}},"verticalAlignment":0},"windingRule":1},"attributedString":{"_class":"attributedString","string":"(c)","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"Courier-Bold","size":28}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":0.8549540059549825,"blue":0.2049538432687953,"green":0.1952918346358951,"red":0.1958281931686932},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{9, 10}, {41, 23}}","lineSpacingBehaviour":2,"textBehaviour":1}]}],"grid":{"_class":"simpleGrid","isEnabled":true,"gridSize":20,"thickGridTimes":10},"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"layout":{"_class":"layoutGrid","isEnabled":false,"columnWidth":60,"drawHorizontal":false,"drawHorizontalLines":false,"drawVertical":true,"gutterHeight":12,"gutterWidth":20,"guttersOutside":true,"horizontalOffset":0,"numberOfColumns":12,"rowHeightMultiplication":5,"totalWidth":960},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> figures/user.json <==
{"document":{"pageListHeight":85,"pageListCollapsed":0},"2BBBADAB-0D56-4B73-AF17-4D3ED679C3D8":{"scrollOrigin":"{0, 90}","zoomValue":1}}
